Multiscale sequence modeling with a learned dictionary

We propose a generalization of neural network sequence models. Instead of predicting one symbol at a time, our multi-scale model makes predictions over multiple, potentially overlapping multi-symbol tokens. A variation of the byte-pair encoding (BPE) compression algorithm is used to learn the dictionary of tokens that the model is trained with. When applied to language modelling, our model has the flexibility of character-level models while maintaining many of the performance benefits of word-level models. Our experiments show that this model performs better than a regular LSTM on language modeling tasks, especially for smaller models.

==> char.csv <==
x	y
0.000000000000000000e+00	2.760122314072579019e+00
1.000000000000000000e+00	2.731947922619058389e+00
2.000000000000000000e+00	2.695149100211103654e+00
3.000000000000000000e+00	2.661860354837631615e+00
4.000000000000000000e+00	2.633270467212335042e+00
5.000000000000000000e+00	2.612072948976553732e+00
6.000000000000000000e+00	2.595073673309759243e+00
7.000000000000000000e+00	2.578647147574197440e+00
8.000000000000000000e+00	2.562954953614448250e+00
9.000000000000000000e+00	2.548031716111492706e+00
1.000000000000000000e+01	2.533376819886142606e+00
1.100000000000000000e+01	2.519431729620909888e+00
1.200000000000000000e+01	2.505456342759818433e+00
1.300000000000000000e+01	2.492425921150509538e+00
1.400000000000000000e+01	2.479545539825452671e+00
1.500000000000000000e+01	2.467460083467925891e+00
1.600000000000000000e+01	2.455380397890562172e+00
1.700000000000000000e+01	2.443786900541978557e+00
1.800000000000000000e+01	2.431874567589358271e+00
1.900000000000000000e+01	2.419797767402076971e+00
2.000000000000000000e+01	2.407491578703294000e+00
2.100000000000000000e+01	2.395569146885387912e+00
2.200000000000000000e+01	2.383656813932767626e+00
2.300000000000000000e+01	2.372752924813728903e+00
2.400000000000000000e+01	2.361166640940349559e+00
2.500000000000000000e+01	2.350062217210627136e+00
2.600000000000000000e+01	2.339803212774865582e+00
2.700000000000000000e+01	2.330649312740425305e+00
2.800000000000000000e+01	2.320755310150008910e+00
2.900000000000000000e+01	2.311413859760253153e+00
3.000000000000000000e+01	2.301850234334199996e+00
3.100000000000000000e+01	2.292580918696488723e+00
3.200000000000000000e+01	2.283131266178665797e+00
3.300000000000000000e+01	2.274019204300411268e+00
3.400000000000000000e+01	2.265319753203850262e+00
3.500000000000000000e+01	2.256538068489959414e+00
3.600000000000000000e+01	2.247949704911547109e+00
3.700000000000000000e+01	2.238787148706861352e+00
3.800000000000000000e+01	2.230292560306107230e+00
3.900000000000000000e+01	2.222494793610102271e+00
4.000000000000000000e+01	2.214981237837152506e+00
4.100000000000000000e+01	2.206424613549640590e+00
4.200000000000000000e+01	2.198872105010586608e+00
4.300000000000000000e+01	2.192114521439062713e+00
4.400000000000000000e+01	2.185348281697293338e+00
4.500000000000000000e+01	2.178739295714981150e+00
4.600000000000000000e+01	2.172711715834147128e+00
4.700000000000000000e+01	2.167129928720947785e+00
4.800000000000000000e+01	2.161098020754991023e+00
4.900000000000000000e+01	2.155650404280594401e+00
5.000000000000000000e+01	2.150277807948323794e+00
5.100000000000000000e+01	2.145434680696059360e+00
5.200000000000000000e+01	2.140269832449677168e+00
5.300000000000000000e+01	2.135107869593376062e+00
5.400000000000000000e+01	2.130929824754961732e+00
5.500000000000000000e+01	2.126370908425752493e+00
5.600000000000000000e+01	2.121511911528038752e+00
5.700000000000000000e+01	2.117385803711095971e+00
5.800000000000000000e+01	2.113476100150287085e+00
5.900000000000000000e+01	2.110338238436353375e+00
6.000000000000000000e+01	2.105845686079025558e+00
6.100000000000000000e+01	2.101976377979361210e+00
6.200000000000000000e+01	2.097884894843399906e+00
6.300000000000000000e+01	2.093778984757030059e+00
6.400000000000000000e+01	2.089134949420408116e+00
6.500000000000000000e+01	2.084443305147437364e+00
6.600000000000000000e+01	2.080410972508152767e+00
6.700000000000000000e+01	2.076828760721625589e+00
6.800000000000000000e+01	2.073347537587960421e+00
6.900000000000000000e+01	2.070297680271520946e+00
7.000000000000000000e+01	2.066721239265157273e+00
7.100000000000000000e+01	2.063030825350563369e+00
7.200000000000000000e+01	2.059982410729165103e+00
7.300000000000000000e+01	2.056808481639209596e+00
7.400000000000000000e+01	2.053685046875684872e+00
7.500000000000000000e+01	2.050635189559245397e+00
7.600000000000000000e+01	2.048456720047503232e+00
7.700000000000000000e+01	2.046155621457285356e+00
7.800000000000000000e+01	2.043841538611699704e+00
7.900000000000000000e+01	2.040959033920003218e+00
8.000000000000000000e+01	2.038124138164656429e+00
8.100000000000000000e+01	2.035437839998521348e+00
8.200000000000000000e+01	2.033014112329827761e+00
8.300000000000000000e+01	2.030076785226577751e+00
8.400000000000000000e+01	2.027221691740658471e+00
8.500000000000000000e+01	2.024645038397630881e+00
8.600000000000000000e+01	2.021921230160432792e+00
8.700000000000000000e+01	2.019871160507329400e+00
8.800000000000000000e+01	2.018428465466440613e+00
8.900000000000000000e+01	2.016323573401783253e+00
9.000000000000000000e+01	2.014396132827155572e+00
9.100000000000000000e+01	2.012285469982335151e+00
9.200000000000000000e+01	2.010186348697841296e+00
9.300000000000000000e+01	2.008711914366053009e+00
9.400000000000000000e+01	2.006748406415403529e+00
9.500000000000000000e+01	2.004207820448398181e+00
9.600000000000000000e+01	2.001567688523571142e+00
9.700000000000000000e+01	1.999680643410088443e+00
9.800000000000000000e+01	1.998323067376611917e+00
9.900000000000000000e+01	1.996529797440786735e+00
1.000000000000000000e+02	1.993984883388658425e+00
1.010000000000000000e+02	1.992155546076811445e+00
1.020000000000000000e+02	1.990662356709491210e+00
1.030000000000000000e+02	1.988838790177807736e+00
1.040000000000000000e+02	1.988804165496826482e+00
1.050000000000000000e+02	1.987335501945201477e+00
1.060000000000000000e+02	1.986436702934727627e+00
1.070000000000000000e+02	1.985144048178091314e+00
1.080000000000000000e+02	1.984421257962605711e+00
1.090000000000000000e+02	1.983660957676057324e+00
1.100000000000000000e+02	1.982498145473100770e+00
1.110000000000000000e+02	1.980941477523981531e+00
1.120000000000000000e+02	1.979654593547508501e+00
1.130000000000000000e+02	1.978069071697571513e+00
1.140000000000000000e+02	1.976972623466496159e+00
1.150000000000000000e+02	1.974899470692738745e+00
1.160000000000000000e+02	1.973238928700675299e+00
1.170000000000000000e+02	1.971725541602783016e+00
1.180000000000000000e+02	1.970676702308056694e+00
1.190000000000000000e+02	1.970373736349469995e+00
1.200000000000000000e+02	1.969192169110981938e+00
1.210000000000000000e+02	1.968029356908025385e+00
1.220000000000000000e+02	1.966947335627358573e+00
1.230000000000000000e+02	1.965354600302216870e+00
1.240000000000000000e+02	1.964237954340569026e+00
1.250000000000000000e+02	1.963473325968897898e+00
1.260000000000000000e+02	1.961807013196671168e+00
1.270000000000000000e+02	1.959054351058655108e+00
1.280000000000000000e+02	1.957409678712041634e+00
1.290000000000000000e+02	1.955526961683681453e+00
1.300000000000000000e+02	1.953674541251180230e+00
1.310000000000000000e+02	1.951992358833503527e+00
1.320000000000000000e+02	1.951327276419653867e+00
1.330000000000000000e+02	1.949779264640779886e+00
1.340000000000000000e+02	1.947739293852962961e+00
1.350000000000000000e+02	1.947087195694481077e+00
1.360000000000000000e+02	1.946311025762482938e+00
1.370000000000000000e+02	1.945213134836366375e+00
1.380000000000000000e+02	1.944383585187855257e+00
1.390000000000000000e+02	1.944115243910249813e+00
1.400000000000000000e+02	1.942838458799063250e+00
1.410000000000000000e+02	1.942925020501516276e+00
1.420000000000000000e+02	1.942245511137257852e+00
1.430000000000000000e+02	1.941641021915125220e+00
1.440000000000000000e+02	1.941919462058016910e+00
1.450000000000000000e+02	1.940887935103781325e+00
1.460000000000000000e+02	1.940222852689931443e+00
1.470000000000000000e+02	1.940670088152606887e+00
1.480000000000000000e+02	1.940984595671520818e+00
1.490000000000000000e+02	1.940840326167431851e+00
1.500000000000000000e+02	1.940232951555217689e+00
1.510000000000000000e+02	1.938464207435087960e+00
1.520000000000000000e+02	1.937037382039648703e+00
1.530000000000000000e+02	1.935678363311131411e+00
1.540000000000000000e+02	1.934775236215534822e+00
1.550000000000000000e+02	1.933700428410072503e+00
1.560000000000000000e+02	1.933162303159820850e+00
1.570000000000000000e+02	1.931961980885801289e+00
1.580000000000000000e+02	1.930685195774614504e+00
1.590000000000000000e+02	1.928223958034857688e+00
1.600000000000000000e+02	1.927408835336755555e+00
1.610000000000000000e+02	1.925751178734774083e+00
1.620000000000000000e+02	1.924695125964843267e+00
1.630000000000000000e+02	1.923008615462044268e+00
1.640000000000000000e+02	1.922777784255501832e+00
1.650000000000000000e+02	1.921890526805355215e+00
1.660000000000000000e+02	1.920961431199022851e+00
1.670000000000000000e+02	1.920351171196726714e+00
1.680000000000000000e+02	1.919850556017538512e+00
1.690000000000000000e+02	1.919367253178840604e+00
1.700000000000000000e+02	1.919739468499389812e+00
1.710000000000000000e+02	1.918898377290551682e+00
1.720000000000000000e+02	1.918883950340142697e+00
1.730000000000000000e+02	1.917598509058710654e+00
1.740000000000000000e+02	1.917245048773692950e+00
1.750000000000000000e+02	1.915760515576618195e+00
1.760000000000000000e+02	1.913775367200354793e+00
1.770000000000000000e+02	1.911869567051340812e+00
1.780000000000000000e+02	1.910765905345060744e+00
1.790000000000000000e+02	1.909815169313114680e+00
1.800000000000000000e+02	1.908422968598656899e+00
1.810000000000000000e+02	1.906348373129858498e+00
1.820000000000000000e+02	1.905149493550879702e+00
1.830000000000000000e+02	1.904983583621177701e+00
1.840000000000000000e+02	1.904168460923075346e+00
1.850000000000000000e+02	1.903699585034786423e+00
1.860000000000000000e+02	1.903301401203500998e+00
1.870000000000000000e+02	1.902434341483926872e+00
1.880000000000000000e+02	1.900812752257967642e+00
1.890000000000000000e+02	1.899821620764876817e+00
1.900000000000000000e+02	1.897549376075476690e+00
1.910000000000000000e+02	1.897390679620978959e+00
1.920000000000000000e+02	1.897130994513618996e+00
1.930000000000000000e+02	1.896126878765160395e+00
1.940000000000000000e+02	1.895663773657034978e+00
1.950000000000000000e+02	1.895381005429020771e+00
1.960000000000000000e+02	1.895520946847986998e+00
1.970000000000000000e+02	1.895213652804277560e+00
1.980000000000000000e+02	1.894610606277185916e+00
1.990000000000000000e+02	1.894361020035112197e+00
2.000000000000000000e+02	1.894715923015170667e+00
2.010000000000000000e+02	1.894717365710211876e+00
2.020000000000000000e+02	1.893825780174942297e+00
2.030000000000000000e+02	1.892683165702558234e+00
2.040000000000000000e+02	1.891865157614374127e+00
2.050000000000000000e+02	1.892097431515957329e+00
2.060000000000000000e+02	1.891436677187230408e+00
2.070000000000000000e+02	1.891800236337534358e+00
2.080000000000000000e+02	1.891419364846739448e+00
2.090000000000000000e+02	1.891161122434420250e+00
2.100000000000000000e+02	1.891107742717907492e+00
2.110000000000000000e+02	1.890722543141990286e+00
2.120000000000000000e+02	1.891051477611312759e+00
2.130000000000000000e+02	1.891417922151698683e+00
2.140000000000000000e+02	1.891135153923684475e+00
2.150000000000000000e+02	1.891677607259058647e+00
2.160000000000000000e+02	1.891723773500367134e+00
2.170000000000000000e+02	1.890861041865915526e+00
2.180000000000000000e+02	1.890092085409121658e+00
2.190000000000000000e+02	1.889779020585248714e+00
2.200000000000000000e+02	1.889803546400943945e+00
2.210000000000000000e+02	1.889897321578601685e+00
2.220000000000000000e+02	1.890194516757024878e+00
2.230000000000000000e+02	1.890318588530541355e+00
2.240000000000000000e+02	1.890630210659373311e+00
2.250000000000000000e+02	1.890584044418064824e+00
2.260000000000000000e+02	1.890713886971744806e+00
2.270000000000000000e+02	1.890524893921388561e+00
2.280000000000000000e+02	1.890506138885856835e+00
2.290000000000000000e+02	1.889849712642252433e+00
2.300000000000000000e+02	1.890161334771084389e+00
2.310000000000000000e+02	1.889565501719197238e+00
2.320000000000000000e+02	1.888512334339348175e+00
2.330000000000000000e+02	1.887975651784137510e+00
2.340000000000000000e+02	1.887734721712309049e+00
2.350000000000000000e+02	1.886691653197746454e+00
2.360000000000000000e+02	1.885963092202097569e+00
2.370000000000000000e+02	1.885580778016261894e+00
2.380000000000000000e+02	1.885315322128738424e+00
2.390000000000000000e+02	1.884045750492755911e+00
2.400000000000000000e+02	1.883849543967195173e+00
2.410000000000000000e+02	1.884210217727417369e+00
2.420000000000000000e+02	1.884585318438048551e+00
2.430000000000000000e+02	1.884218873897662849e+00
2.440000000000000000e+02	1.883206101978958769e+00
2.450000000000000000e+02	1.883058947084788270e+00
2.460000000000000000e+02	1.882780506941896581e+00
2.470000000000000000e+02	1.881072356013484104e+00
2.480000000000000000e+02	1.879498375723874126e+00
2.490000000000000000e+02	1.877983545930940634e+00
2.500000000000000000e+02	1.876400909471085399e+00
2.510000000000000000e+02	1.876451403797516626e+00
2.520000000000000000e+02	1.875910393157183220e+00
2.530000000000000000e+02	1.875803633724157482e+00
2.540000000000000000e+02	1.874792304500494389e+00
2.550000000000000000e+02	1.874112795136235743e+00
2.560000000000000000e+02	1.874115680526317274e+00
2.570000000000000000e+02	1.873818485347894303e+00
2.580000000000000000e+02	1.874307558966755494e+00
2.590000000000000000e+02	1.875510766630857029e+00
2.600000000000000000e+02	1.875303018544969058e+00
2.610000000000000000e+02	1.876028694150536413e+00
2.620000000000000000e+02	1.875480470034998293e+00
2.630000000000000000e+02	1.875209243367311318e+00
2.640000000000000000e+02	1.874581671024524443e+00
2.650000000000000000e+02	1.875040448047527342e+00
2.660000000000000000e+02	1.874757679819512912e+00
2.670000000000000000e+02	1.874278705065937967e+00
2.680000000000000000e+02	1.873760777546258582e+00
2.690000000000000000e+02	1.873261605062111146e+00
2.700000000000000000e+02	1.872413300378068302e+00
2.710000000000000000e+02	1.872075709738500349e+00
2.720000000000000000e+02	1.870989360372711019e+00
2.730000000000000000e+02	1.870690722499246839e+00
2.740000000000000000e+02	1.869960718808557187e+00
2.750000000000000000e+02	1.869471645189695774e+00
2.760000000000000000e+02	1.869780381928445978e+00
2.770000000000000000e+02	1.869452890154164271e+00
2.780000000000000000e+02	1.868776266179987378e+00
2.790000000000000000e+02	1.868424248590010439e+00
2.800000000000000000e+02	1.868238140929735724e+00
2.810000000000000000e+02	1.868164563482650475e+00
2.820000000000000000e+02	1.867656734828257337e+00
2.830000000000000000e+02	1.866025046737012083e+00
2.840000000000000000e+02	1.864914171555527522e+00
2.850000000000000000e+02	1.864175511694592391e+00
2.860000000000000000e+02	1.863687880770771965e+00
2.870000000000000000e+02	1.863565251692296254e+00
2.880000000000000000e+02	1.863217562187442056e+00
2.890000000000000000e+02	1.861976844452277735e+00
2.900000000000000000e+02	1.862037437643995208e+00
2.910000000000000000e+02	1.861052076931067889e+00
2.920000000000000000e+02	1.860089799338795036e+00
2.930000000000000000e+02	1.859851754657048328e+00
2.940000000000000000e+02	1.859579085294320144e+00
2.950000000000000000e+02	1.859039517349027726e+00
2.960000000000000000e+02	1.858921216355674755e+00
2.970000000000000000e+02	1.858409059616159098e+00
2.980000000000000000e+02	1.858419158481445344e+00
2.990000000000000000e+02	1.858231608126129863e+00
3.000000000000000000e+02	1.857524687556094234e+00
3.010000000000000000e+02	1.856767272659627377e+00
3.020000000000000000e+02	1.856162783437495190e+00
3.030000000000000000e+02	1.856296954076297689e+00
3.040000000000000000e+02	1.854479158324777721e+00
3.050000000000000000e+02	1.853630853640734877e+00
3.060000000000000000e+02	1.852814288247591756e+00
3.070000000000000000e+02	1.851084496893565801e+00
3.080000000000000000e+02	1.850357378592957680e+00
3.090000000000000000e+02	1.849640359157636027e+00
3.100000000000000000e+02	1.849172925964388092e+00
3.110000000000000000e+02	1.848564108657132943e+00
3.120000000000000000e+02	1.847877385817669582e+00
3.130000000000000000e+02	1.846189432619829596e+00
3.140000000000000000e+02	1.845072786658181530e+00
3.150000000000000000e+02	1.843917187930429469e+00
3.160000000000000000e+02	1.843517561404103278e+00
3.170000000000000000e+02	1.843218923530639319e+00
3.180000000000000000e+02	1.842930384522461384e+00
3.190000000000000000e+02	1.841541069198085356e+00
3.200000000000000000e+02	1.841559824233617082e+00
3.210000000000000000e+02	1.840984188912302422e+00
3.220000000000000000e+02	1.839860329475449863e+00
3.230000000000000000e+02	1.838753782379088042e+00
3.240000000000000000e+02	1.837423617551388499e+00
3.250000000000000000e+02	1.836233394142654962e+00
3.260000000000000000e+02	1.835057597684330410e+00
3.270000000000000000e+02	1.834116960517671036e+00
3.280000000000000000e+02	1.832645411575964278e+00
3.290000000000000000e+02	1.832118827886039636e+00
3.300000000000000000e+02	1.831123368307826293e+00
3.310000000000000000e+02	1.830984869583900831e+00
3.320000000000000000e+02	1.830935817952510813e+00
3.330000000000000000e+02	1.831283507457365012e+00
3.340000000000000000e+02	1.831560504905215492e+00
3.350000000000000000e+02	1.832211160368656611e+00
3.360000000000000000e+02	1.831781237246471683e+00
3.370000000000000000e+02	1.831244554691260795e+00
3.380000000000000000e+02	1.830171189580839464e+00
3.390000000000000000e+02	1.829578241919034065e+00
3.400000000000000000e+02	1.828533730709430705e+00
3.410000000000000000e+02	1.826640914815784278e+00
3.420000000000000000e+02	1.824745213532056098e+00
3.430000000000000000e+02	1.822963485156558372e+00
3.440000000000000000e+02	1.821170215220733413e+00
3.450000000000000000e+02	1.820119933230966325e+00
3.460000000000000000e+02	1.818678680885118304e+00
3.470000000000000000e+02	1.817577904568919767e+00
3.480000000000000000e+02	1.817707747122599748e+00
3.490000000000000000e+02	1.817104700595508326e+00
3.500000000000000000e+02	1.817022466978177597e+00
3.510000000000000000e+02	1.815829358179362529e+00
3.520000000000000000e+02	1.815608625838106338e+00
3.530000000000000000e+02	1.815032990516791678e+00
3.540000000000000000e+02	1.814370793493023548e+00
3.550000000000000000e+02	1.813904802994816379e+00
3.560000000000000000e+02	1.812245703697794141e+00
3.570000000000000000e+02	1.811329592346829553e+00
3.580000000000000000e+02	1.810504370783441175e+00
3.590000000000000000e+02	1.809696461560543312e+00
3.600000000000000000e+02	1.809304048509421392e+00
3.610000000000000000e+02	1.808245110349409046e+00
3.620000000000000000e+02	1.807996966802376093e+00
3.630000000000000000e+02	1.807743052475179635e+00
3.640000000000000000e+02	1.807200599139805464e+00
3.650000000000000000e+02	1.806210910341755627e+00
3.660000000000000000e+02	1.805912272468291668e+00
3.670000000000000000e+02	1.805759346793957443e+00
3.680000000000000000e+02	1.805975751050090672e+00
3.690000000000000000e+02	1.805630946935318448e+00
3.700000000000000000e+02	1.805271715870136795e+00
3.710000000000000000e+02	1.804606633456287135e+00
3.720000000000000000e+02	1.804260386646473702e+00
3.730000000000000000e+02	1.803914139836660269e+00
3.740000000000000000e+02	1.803399097707063081e+00
3.750000000000000000e+02	1.803234630472401623e+00
3.760000000000000000e+02	1.802465674015607977e+00
3.770000000000000000e+02	1.802094901390099313e+00
3.780000000000000000e+02	1.802549350327979472e+00
3.790000000000000000e+02	1.802989372315450645e+00
3.800000000000000000e+02	1.802578204228797221e+00
3.810000000000000000e+02	1.802633026640350966e+00
3.820000000000000000e+02	1.802618599689942203e+00
3.830000000000000000e+02	1.802904253308038163e+00
3.840000000000000000e+02	1.802648896285800717e+00
3.850000000000000000e+02	1.802835003946075432e+00
3.860000000000000000e+02	1.802572433448633493e+00
3.870000000000000000e+02	1.802582532313919961e+00
3.880000000000000000e+02	1.802796051179971437e+00
3.890000000000000000e+02	1.802755655718826677e+00
3.900000000000000000e+02	1.802230514723943022e+00
3.910000000000000000e+02	1.801653436707587375e+00
3.920000000000000000e+02	1.802182905787593548e+00
3.930000000000000000e+02	1.801865512878598086e+00
3.940000000000000000e+02	1.801452902096903674e+00
3.950000000000000000e+02	1.801623140111728860e+00
3.960000000000000000e+02	1.801429818976249653e+00
3.970000000000000000e+02	1.801624582806769626e+00
3.980000000000000000e+02	1.801470214437394635e+00
3.990000000000000000e+02	1.801157149613521469e+00
4.000000000000000000e+02	1.801262466351506442e+00
4.010000000000000000e+02	1.801627468196851378e+00
4.020000000000000000e+02	1.802029980113259544e+00
4.030000000000000000e+02	1.802521939122202710e+00
4.040000000000000000e+02	1.802721031037845201e+00
4.050000000000000000e+02	1.802595516569287959e+00
4.060000000000000000e+02	1.802508954866834490e+00
4.070000000000000000e+02	1.803198563096379381e+00
4.080000000000000000e+02	1.802742671463458457e+00
4.090000000000000000e+02	1.803344275295509114e+00
4.100000000000000000e+02	1.803249057422810608e+00
4.110000000000000000e+02	1.803787182673062039e+00
4.120000000000000000e+02	1.802956190329509933e+00
4.130000000000000000e+02	1.803152396855070894e+00
4.140000000000000000e+02	1.803616944658237076e+00
4.150000000000000000e+02	1.803974733028377520e+00
4.160000000000000000e+02	1.803797281538348285e+00
4.170000000000000000e+02	1.803850661254861265e+00
4.180000000000000000e+02	1.803665996289627538e+00
4.190000000000000000e+02	1.803606845792951052e+00
4.200000000000000000e+02	1.802842217421279924e+00
4.210000000000000000e+02	1.802268024795006029e+00
4.220000000000000000e+02	1.801920335290151831e+00
4.230000000000000000e+02	1.801719800679468353e+00
4.240000000000000000e+02	1.801686618693527864e+00
4.250000000000000000e+02	1.802833561251034666e+00
4.260000000000000000e+02	1.804005029624236478e+00
4.270000000000000000e+02	1.805489562821311234e+00
4.280000000000000000e+02	1.806248420412818856e+00
4.290000000000000000e+02	1.806291701264045368e+00
4.300000000000000000e+02	1.806671130059799069e+00
4.310000000000000000e+02	1.806343638285517361e+00
4.320000000000000000e+02	1.805563140268396483e+00
4.330000000000000000e+02	1.805316439416404517e+00
4.340000000000000000e+02	1.805185154167683548e+00
4.350000000000000000e+02	1.803971847638295989e+00
4.360000000000000000e+02	1.804146413738243471e+00
4.370000000000000000e+02	1.803377457281449603e+00
4.380000000000000000e+02	1.803332733735182103e+00
4.390000000000000000e+02	1.803953092602764263e+00
4.400000000000000000e+02	1.803872301680474521e+00
4.410000000000000000e+02	1.803368801111204345e+00
4.420000000000000000e+02	1.804270485511759947e+00
4.430000000000000000e+02	1.804717720974435613e+00
4.440000000000000000e+02	1.805307783246159259e+00
4.450000000000000000e+02	1.805772331049325441e+00
4.460000000000000000e+02	1.805896402822841917e+00
4.470000000000000000e+02	1.806385476441703108e+00
4.480000000000000000e+02	1.806130119419465885e+00
4.490000000000000000e+02	1.806395575306989354e+00
4.500000000000000000e+02	1.806544172896201061e+00
4.510000000000000000e+02	1.807391034885202696e+00
4.520000000000000000e+02	1.808840943401296197e+00
4.530000000000000000e+02	1.809938834327412760e+00
4.540000000000000000e+02	1.809739742411769825e+00
4.550000000000000000e+02	1.810313935038043720e+00
4.560000000000000000e+02	1.810453876457009947e+00
4.570000000000000000e+02	1.810837633337886388e+00
4.580000000000000000e+02	1.810127827377769005e+00
4.590000000000000000e+02	1.809619998723376089e+00
4.600000000000000000e+02	1.809956146667903276e+00
4.610000000000000000e+02	1.810197076739731736e+00
4.620000000000000000e+02	1.810694806528838630e+00
4.630000000000000000e+02	1.811180994757618068e+00
4.640000000000000000e+02	1.811615245964925736e+00
4.650000000000000000e+02	1.812166355470545165e+00
4.660000000000000000e+02	1.812301968804388874e+00
4.670000000000000000e+02	1.811999002845802176e+00
4.680000000000000000e+02	1.811274769935276030e+00
4.690000000000000000e+02	1.810267768796735455e+00
4.700000000000000000e+02	1.809549306666372814e+00
4.710000000000000000e+02	1.809889782696022520e+00
4.720000000000000000e+02	1.809709445815911311e+00
4.730000000000000000e+02	1.808721199712902461e+00
4.740000000000000000e+02	1.808327343966739775e+00
4.750000000000000000e+02	1.808291276590717533e+00
4.760000000000000000e+02	1.808193173327937053e+00
4.770000000000000000e+02	1.808611554889794970e+00
4.780000000000000000e+02	1.807067871196043729e+00
4.790000000000000000e+02	1.806362393321049087e+00
4.800000000000000000e+02	1.806003162255867434e+00
4.810000000000000000e+02	1.805649701970849730e+00
4.820000000000000000e+02	1.805100035160271066e+00
4.830000000000000000e+02	1.804628273881900391e+00
4.840000000000000000e+02	1.803941551042437252e+00
4.850000000000000000e+02	1.802487314441221233e+00
4.860000000000000000e+02	1.801165805783766949e+00
4.870000000000000000e+02	1.799932301523806899e+00
4.880000000000000000e+02	1.798672828753110853e+00
4.890000000000000000e+02	1.798316483078011174e+00
4.900000000000000000e+02	1.797951481232666460e+00
4.910000000000000000e+02	1.797403257117128561e+00
4.920000000000000000e+02	1.796374615552974507e+00
4.930000000000000000e+02	1.795458504202009919e+00
4.940000000000000000e+02	1.795171407888873194e+00
4.950000000000000000e+02	1.793581557953813466e+00
4.960000000000000000e+02	1.792470682772329127e+00
4.970000000000000000e+02	1.791447811988338801e+00
4.980000000000000000e+02	1.790117647160639258e+00
4.990000000000000000e+02	1.788817778928798230e+00
5.000000000000000000e+02	1.787907438357997147e+00
5.010000000000000000e+02	1.786855713673189072e+00
5.020000000000000000e+02	1.786813875517003325e+00
5.030000000000000000e+02	1.785470726433935784e+00
5.040000000000000000e+02	1.784928273098561391e+00
5.050000000000000000e+02	1.783572139760126074e+00
5.060000000000000000e+02	1.782944567417339421e+00
5.070000000000000000e+02	1.781855332661468116e+00
5.080000000000000000e+02	1.780807936061782781e+00
5.090000000000000000e+02	1.778909349387972849e+00
5.100000000000000000e+02	1.776839082004297188e+00
5.110000000000000000e+02	1.774939052635446490e+00
5.120000000000000000e+02	1.774477390222362061e+00
5.130000000000000000e+02	1.773880114475433922e+00
5.140000000000000000e+02	1.772319118441191943e+00
5.150000000000000000e+02	1.770673003399537704e+00
5.160000000000000000e+02	1.769347166656960901e+00
5.170000000000000000e+02	1.769370249777614923e+00
5.180000000000000000e+02	1.769106236585132219e+00
5.190000000000000000e+02	1.768784515591014017e+00
5.200000000000000000e+02	1.769176928642135938e+00
5.210000000000000000e+02	1.768696511193519783e+00
5.220000000000000000e+02	1.769002362542188456e+00
5.230000000000000000e+02	1.768862421123222006e+00
5.240000000000000000e+02	1.768731135874501259e+00
5.250000000000000000e+02	1.767224962251813025e+00
5.260000000000000000e+02	1.766269898134744665e+00
5.270000000000000000e+02	1.764893567065736857e+00
5.280000000000000000e+02	1.763029605072908179e+00
5.290000000000000000e+02	1.761937484926955122e+00
5.300000000000000000e+02	1.760789099674407332e+00
5.310000000000000000e+02	1.761110820668525534e+00
5.320000000000000000e+02	1.760731391872771834e+00
5.330000000000000000e+02	1.759930696125078686e+00
5.340000000000000000e+02	1.758776540092367391e+00
5.350000000000000000e+02	1.758682764914709651e+00
5.360000000000000000e+02	1.757439161789463355e+00
5.370000000000000000e+02	1.757521395406794085e+00
5.380000000000000000e+02	1.756814474836758233e+00
5.390000000000000000e+02	1.755257806887639216e+00
5.400000000000000000e+02	1.754627349154770588e+00
5.410000000000000000e+02	1.754106536245009895e+00
5.420000000000000000e+02	1.752616232267771412e+00
5.430000000000000000e+02	1.751703006306888799e+00
5.440000000000000000e+02	1.751053793538488890e+00
5.450000000000000000e+02	1.749624082752967880e+00
5.460000000000000000e+02	1.748625737784672562e+00
5.470000000000000000e+02	1.747307114517300031e+00
5.480000000000000000e+02	1.746010131675540755e+00
5.490000000000000000e+02	1.745056510253513160e+00
5.500000000000000000e+02	1.743634012943196643e+00
5.510000000000000000e+02	1.741933075489988658e+00
5.520000000000000000e+02	1.739624763424566289e+00
5.530000000000000000e+02	1.738026257319261525e+00
5.540000000000000000e+02	1.737883430510213323e+00
5.550000000000000000e+02	1.735938677595095125e+00
5.560000000000000000e+02	1.735090372911052281e+00
5.570000000000000000e+02	1.734231969361723413e+00
5.580000000000000000e+02	1.733336055741331316e+00
5.590000000000000000e+02	1.732378106234181203e+00
5.600000000000000000e+02	1.731258574882451384e+00
5.610000000000000000e+02	1.730274656864565053e+00
5.620000000000000000e+02	1.728305378133751624e+00
5.630000000000000000e+02	1.726561159829316683e+00
5.640000000000000000e+02	1.724749134857960220e+00
5.650000000000000000e+02	1.722817366198209799e+00
5.660000000000000000e+02	1.720979372716117339e+00
5.670000000000000000e+02	1.719691046044603544e+00
5.680000000000000000e+02	1.718839855970478947e+00
5.690000000000000000e+02	1.718555645047423974e+00
5.700000000000000000e+02	1.718016077102131334e+00
5.710000000000000000e+02	1.716491148443911818e+00
5.720000000000000000e+02	1.715205707162479776e+00
5.730000000000000000e+02	1.715432210283899250e+00
5.740000000000000000e+02	1.714575249429611148e+00
5.750000000000000000e+02	1.713331646304364853e+00
5.760000000000000000e+02	1.712659350415310699e+00
5.770000000000000000e+02	1.711422960765268897e+00
5.780000000000000000e+02	1.711059401614964948e+00
5.790000000000000000e+02	1.710339496789561320e+00
5.800000000000000000e+02	1.710108665583018883e+00
5.810000000000000000e+02	1.709378661892329232e+00
5.820000000000000000e+02	1.708514487562836859e+00
5.830000000000000000e+02	1.707738317630838498e+00
5.840000000000000000e+02	1.707366102310289069e+00
5.850000000000000000e+02	1.706484615640305957e+00
5.860000000000000000e+02	1.706399496632893475e+00
5.870000000000000000e+02	1.706175878901555754e+00
5.880000000000000000e+02	1.705779137765311315e+00
5.890000000000000000e+02	1.705294392231572642e+00
5.900000000000000000e+02	1.704692788399521985e+00
5.910000000000000000e+02	1.704428775207039282e+00
5.920000000000000000e+02	1.704313359603768063e+00
5.930000000000000000e+02	1.704234011376519309e+00
5.940000000000000000e+02	1.703182286691711234e+00
5.950000000000000000e+02	1.702843253357102293e+00
5.960000000000000000e+02	1.701762674771476469e+00
5.970000000000000000e+02	1.700848006115552646e+00
5.980000000000000000e+02	1.701301012358391818e+00
5.990000000000000000e+02	1.701472693068257769e+00
6.000000000000000000e+02	1.701185596755120821e+00
6.010000000000000000e+02	1.700644586114787415e+00
6.020000000000000000e+02	1.699611616465511066e+00
6.030000000000000000e+02	1.699265369655697633e+00
6.040000000000000000e+02	1.698808035327735944e+00
6.050000000000000000e+02	1.698264139297320785e+00
6.060000000000000000e+02	1.697346585251315432e+00
6.070000000000000000e+02	1.696954172200193511e+00
6.080000000000000000e+02	1.697526922131426641e+00
6.090000000000000000e+02	1.697558661422326143e+00
6.100000000000000000e+02	1.697785164543745617e+00
6.110000000000000000e+02	1.697474985109954426e+00
6.120000000000000000e+02	1.697082572058832728e+00
6.130000000000000000e+02	1.696759408369673539e+00
6.140000000000000000e+02	1.696958500285316251e+00
6.150000000000000000e+02	1.696674289362261057e+00
6.160000000000000000e+02	1.696811345391145753e+00
6.170000000000000000e+02	1.695297958293253027e+00
6.180000000000000000e+02	1.694276530204303466e+00
6.190000000000000000e+02	1.693889887933345495e+00
6.200000000000000000e+02	1.692605889346954218e+00
6.210000000000000000e+02	1.691434420973752406e+00
6.220000000000000000e+02	1.690571689339300798e+00
6.230000000000000000e+02	1.689805618272588683e+00
6.240000000000000000e+02	1.689330971604136256e+00
6.250000000000000000e+02	1.688609624083691640e+00
6.260000000000000000e+02	1.687599737555069535e+00
6.270000000000000000e+02	1.687426614150162818e+00
6.280000000000000000e+02	1.688074384223521962e+00
6.290000000000000000e+02	1.687928672024392229e+00
6.300000000000000000e+02	1.688120550464830449e+00
6.310000000000000000e+02	1.687775746350058004e+00
6.320000000000000000e+02	1.687804600250875753e+00
6.330000000000000000e+02	1.687582425214578796e+00
6.340000000000000000e+02	1.687491535427002809e+00
6.350000000000000000e+02	1.686858192304052650e+00
6.360000000000000000e+02	1.686623033012387696e+00
6.370000000000000000e+02	1.686272458117451745e+00
6.380000000000000000e+02	1.686292655848024236e+00
6.390000000000000000e+02	1.685717020526709575e+00
6.400000000000000000e+02	1.685077906623595689e+00
6.410000000000000000e+02	1.685141385205394915e+00
6.420000000000000000e+02	1.685057708893023198e+00
6.430000000000000000e+02	1.685243816553297913e+00
6.440000000000000000e+02	1.685770400243222333e+00
6.450000000000000000e+02	1.686878390034625141e+00
6.460000000000000000e+02	1.687423728760081065e+00
6.470000000000000000e+02	1.687699283512890780e+00
6.480000000000000000e+02	1.688846226070397583e+00
6.490000000000000000e+02	1.688789960963802850e+00
6.500000000000000000e+02	1.689251623376887279e+00
6.510000000000000000e+02	1.689548818555310472e+00
6.520000000000000000e+02	1.689381465930567261e+00
6.530000000000000000e+02	1.688639920679550377e+00
6.540000000000000000e+02	1.687889719258288235e+00
6.550000000000000000e+02	1.688443714153989417e+00
6.560000000000000000e+02	1.688106123514421686e+00
6.570000000000000000e+02	1.687844995712020513e+00
6.580000000000000000e+02	1.688901048481951328e+00
6.590000000000000000e+02	1.689814274442833941e+00
6.600000000000000000e+02	1.689708957704849190e+00
6.610000000000000000e+02	1.690418763664966573e+00
6.620000000000000000e+02	1.691828276719915092e+00
6.630000000000000000e+02	1.693024270908812134e+00
6.640000000000000000e+02	1.693875460982936509e+00
6.650000000000000000e+02	1.694279415594385441e+00
6.660000000000000000e+02	1.695626892762575721e+00
6.670000000000000000e+02	1.697560104117366908e+00
6.680000000000000000e+02	1.698481986248495001e+00
6.690000000000000000e+02	1.699320192067251378e+00
6.700000000000000000e+02	1.699390884124254875e+00
6.710000000000000000e+02	1.700687866966014150e+00
6.720000000000000000e+02	1.702305128106850640e+00
6.730000000000000000e+02	1.702955783570291537e+00
6.740000000000000000e+02	1.704278734922786587e+00
6.750000000000000000e+02	1.705114055351461433e+00
6.760000000000000000e+02	1.705998427411526297e+00
6.770000000000000000e+02	1.706076332943734508e+00
6.780000000000000000e+02	1.706979460039330876e+00
6.790000000000000000e+02	1.706601473938617941e+00
6.800000000000000000e+02	1.706992444294698874e+00
6.810000000000000000e+02	1.707312722593776089e+00
6.820000000000000000e+02	1.707702250254816256e+00
6.830000000000000000e+02	1.708440910115751388e+00
6.840000000000000000e+02	1.709185340756850024e+00
6.850000000000000000e+02	1.710641020053107031e+00
6.860000000000000000e+02	1.711246951970280428e+00
6.870000000000000000e+02	1.711412861899982651e+00
6.880000000000000000e+02	1.711691302042874341e+00
6.890000000000000000e+02	1.712349170981519730e+00
6.900000000000000000e+02	1.712585772968225228e+00
6.910000000000000000e+02	1.712704073961578199e+00
6.920000000000000000e+02	1.712357827151764988e+00
6.930000000000000000e+02	1.712943561338366116e+00
6.940000000000000000e+02	1.714081847725627439e+00
6.950000000000000000e+02	1.714292481201597163e+00
6.960000000000000000e+02	1.714933037799751814e+00
6.970000000000000000e+02	1.715397585602917996e+00
6.980000000000000000e+02	1.715423554113653992e+00
6.990000000000000000e+02	1.715663041490441687e+00
7.000000000000000000e+02	1.715227347588093032e+00
7.010000000000000000e+02	1.715375945177304740e+00
7.020000000000000000e+02	1.715140785885639785e+00
7.030000000000000000e+02	1.714873887303075328e+00
7.040000000000000000e+02	1.715009500636918816e+00
7.050000000000000000e+02	1.715048453403023032e+00
7.060000000000000000e+02	1.715589464043356216e+00
7.070000000000000000e+02	1.715987647874641642e+00
7.080000000000000000e+02	1.715611104468969472e+00
7.090000000000000000e+02	1.715142228580680772e+00
7.100000000000000000e+02	1.715231675673215772e+00
7.110000000000000000e+02	1.715452408014471741e+00
7.120000000000000000e+02	1.716032371420909142e+00
7.130000000000000000e+02	1.715469720354962480e+00
7.140000000000000000e+02	1.715487032695453218e+00
7.150000000000000000e+02	1.715557724752456714e+00
7.160000000000000000e+02	1.714871001912993798e+00
7.170000000000000000e+02	1.714733945884109101e+00
7.180000000000000000e+02	1.714370386733805152e+00
7.190000000000000000e+02	1.714091946590913462e+00
7.200000000000000000e+02	1.713807735667858267e+00
7.210000000000000000e+02	1.715231675673215772e+00
7.220000000000000000e+02	1.714863788437789083e+00
7.230000000000000000e+02	1.715673140355727933e+00
7.240000000000000000e+02	1.716548856245547316e+00
7.250000000000000000e+02	1.717786688590630106e+00
7.260000000000000000e+02	1.718310386890472774e+00
7.270000000000000000e+02	1.718295959940063788e+00
7.280000000000000000e+02	1.717767933555098603e+00
7.290000000000000000e+02	1.718376750862353752e+00
7.300000000000000000e+02	1.718519577671401732e+00
7.310000000000000000e+02	1.718252679088837276e+00
7.320000000000000000e+02	1.718086769159135052e+00
7.330000000000000000e+02	1.718157461216138771e+00
7.340000000000000000e+02	1.717855937952592837e+00
7.350000000000000000e+02	1.717583268589864876e+00
7.360000000000000000e+02	1.718360881216904001e+00
7.370000000000000000e+02	1.718966813134077398e+00
7.380000000000000000e+02	1.718984125474567914e+00
7.390000000000000000e+02	1.719816560513161008e+00
7.400000000000000000e+02	1.720728343779002856e+00
7.410000000000000000e+02	1.721456904774651742e+00
7.420000000000000000e+02	1.721948863783594685e+00
7.430000000000000000e+02	1.721957519953840166e+00
7.440000000000000000e+02	1.721451133994488014e+00
7.450000000000000000e+02	1.720677849452571628e+00
7.460000000000000000e+02	1.720047391719703000e+00
7.470000000000000000e+02	1.719764623491689015e+00
7.480000000000000000e+02	1.718496494550747489e+00
7.490000000000000000e+02	1.718852840225847167e+00
7.500000000000000000e+02	1.718610467458977720e+00
7.510000000000000000e+02	1.718210840932651529e+00
7.520000000000000000e+02	1.718529676536687978e+00
7.530000000000000000e+02	1.719460214838061329e+00
7.540000000000000000e+02	1.720177234273382982e+00
7.550000000000000000e+02	1.720540793423686932e+00
7.560000000000000000e+02	1.721136626475574083e+00
7.570000000000000000e+02	1.721168365766473807e+00
7.580000000000000000e+02	1.719826659378447253e+00
7.590000000000000000e+02	1.718555645047424196e+00
7.600000000000000000e+02	1.718082441074012534e+00
7.610000000000000000e+02	1.716354092415027566e+00
7.620000000000000000e+02	1.715199936382316270e+00
7.630000000000000000e+02	1.714637285316369608e+00
7.640000000000000000e+02	1.714595447160183639e+00
7.650000000000000000e+02	1.714914282764220310e+00
7.660000000000000000e+02	1.715038354537736565e+00
7.670000000000000000e+02	1.714246314960288675e+00
7.680000000000000000e+02	1.715016714112123308e+00
7.690000000000000000e+02	1.715322565460791759e+00
7.700000000000000000e+02	1.715827508725102923e+00
7.710000000000000000e+02	1.716183854400202602e+00
7.720000000000000000e+02	1.715254758793870016e+00
7.730000000000000000e+02	1.714855132267544047e+00
7.740000000000000000e+02	1.714063092690095935e+00
7.750000000000000000e+02	1.713386468715918820e+00
7.760000000000000000e+02	1.712882968146648643e+00
7.770000000000000000e+02	1.712927691692916365e+00
7.780000000000000000e+02	1.713333088999406062e+00
7.790000000000000000e+02	1.714511770847812144e+00
7.800000000000000000e+02	1.713796194107531257e+00
7.810000000000000000e+02	1.712994055664796900e+00
7.820000000000000000e+02	1.712577116797980192e+00
7.830000000000000000e+02	1.711874524313067081e+00
7.840000000000000000e+02	1.710990152253002439e+00
7.850000000000000000e+02	1.710188013810268082e+00
7.860000000000000000e+02	1.709726351397183652e+00
7.870000000000000000e+02	1.709587852673258190e+00
7.880000000000000000e+02	1.709709039056692692e+00
7.890000000000000000e+02	1.709403187708024241e+00
7.900000000000000000e+02	1.710180800335063589e+00
7.910000000000000000e+02	1.710327955229234309e+00
7.920000000000000000e+02	1.709685955936038670e+00
7.930000000000000000e+02	1.709062711678374757e+00
7.940000000000000000e+02	1.708218735079454653e+00
7.950000000000000000e+02	1.708520258343000364e+00
7.960000000000000000e+02	1.708585179619840133e+00
7.970000000000000000e+02	1.708883817493304313e+00
7.980000000000000000e+02	1.708849192812322837e+00
7.990000000000000000e+02	1.709123304870091786e+00
8.000000000000000000e+02	1.709863407426067905e+00
8.010000000000000000e+02	1.710717482890274255e+00
8.020000000000000000e+02	1.711164718352949921e+00
8.030000000000000000e+02	1.711613396510666352e+00
8.040000000000000000e+02	1.711875967008108068e+00
8.050000000000000000e+02	1.712152964455958770e+00
8.060000000000000000e+02	1.712370811407132987e+00
8.070000000000000000e+02	1.712187589136940025e+00
8.080000000000000000e+02	1.712610298783920459e+00
8.090000000000000000e+02	1.713024352260655636e+00
8.100000000000000000e+02	1.713610086447256542e+00
8.110000000000000000e+02	1.714011155668623720e+00
8.120000000000000000e+02	1.713894297370311737e+00
8.130000000000000000e+02	1.713931807441374744e+00
8.140000000000000000e+02	1.713086388147413874e+00
8.150000000000000000e+02	1.712994055664797122e+00
8.160000000000000000e+02	1.713128226303599844e+00
8.170000000000000000e+02	1.713480243893576560e+00
8.180000000000000000e+02	1.713410994531614051e+00
8.190000000000000000e+02	1.713790423327367751e+00
8.200000000000000000e+02	1.713582675241479780e+00
8.210000000000000000e+02	1.712836801905340156e+00
8.220000000000000000e+02	1.713276823892811329e+00
8.230000000000000000e+02	1.712362155236887729e+00
8.240000000000000000e+02	1.711570115659439617e+00
8.250000000000000000e+02	1.710643905443189006e+00
8.260000000000000000e+02	1.709993249979747887e+00
8.270000000000000000e+02	1.710003348845034354e+00
8.280000000000000000e+02	1.710600624591962493e+00
8.290000000000000000e+02	1.710812700762972982e+00
8.300000000000000000e+02	1.711210884594258408e+00
8.310000000000000000e+02	1.711310430552079653e+00
8.320000000000000000e+02	1.711319086722324911e+00
8.330000000000000000e+02	1.710936772536489459e+00
8.340000000000000000e+02	1.711321972112406886e+00
8.350000000000000000e+02	1.712017351122115283e+00
8.360000000000000000e+02	1.711891836653557819e+00
8.370000000000000000e+02	1.711495095517313381e+00
8.380000000000000000e+02	1.711681203177588095e+00
8.390000000000000000e+02	1.711415747290064404e+00
8.400000000000000000e+02	1.710753550266296497e+00
8.410000000000000000e+02	1.709941312958275894e+00
8.420000000000000000e+02	1.709625362744321198e+00
8.430000000000000000e+02	1.709188226146931999e+00
8.440000000000000000e+02	1.708563539194226877e+00
8.450000000000000000e+02	1.708186995788555151e+00
8.460000000000000000e+02	1.708507274087632588e+00
8.470000000000000000e+02	1.708704923308234314e+00
8.480000000000000000e+02	1.708544784158695595e+00
8.490000000000000000e+02	1.707934524156399458e+00
8.500000000000000000e+02	1.708031184724138951e+00
8.510000000000000000e+02	1.708140829547246664e+00
8.520000000000000000e+02	1.708273557491008177e+00
8.530000000000000000e+02	1.708025413943975446e+00
8.540000000000000000e+02	1.707087662167397601e+00
8.550000000000000000e+02	1.706537995356818938e+00
8.560000000000000000e+02	1.705476171806724617e+00
8.570000000000000000e+02	1.704930833081268471e+00
8.580000000000000000e+02	1.704708658044971736e+00
8.590000000000000000e+02	1.704842828683774458e+00
8.600000000000000000e+02	1.704738954640830473e+00
8.610000000000000000e+02	1.704851484854019716e+00
8.620000000000000000e+02	1.704611997477232244e+00
8.630000000000000000e+02	1.704027705985672103e+00
8.640000000000000000e+02	1.704143121588943321e+00
8.650000000000000000e+02	1.703883436481583136e+00
8.660000000000000000e+02	1.703291931514818724e+00
8.670000000000000000e+02	1.702390247114263122e+00
8.680000000000000000e+02	1.701107691222912610e+00
8.690000000000000000e+02	1.700327193205791954e+00
8.700000000000000000e+02	1.699551023273793593e+00
8.710000000000000000e+02	1.698623370362501994e+00
8.720000000000000000e+02	1.699196120293734902e+00
8.730000000000000000e+02	1.698867185824412207e+00
8.740000000000000000e+02	1.699017226108664680e+00
8.750000000000000000e+02	1.699773198310090550e+00
8.760000000000000000e+02	1.699712605118373077e+00
8.770000000000000000e+02	1.699520726677934856e+00
8.780000000000000000e+02	1.698352143694815020e+00
8.790000000000000000e+02	1.697274450499270948e+00
8.800000000000000000e+02	1.696534347943294829e+00
8.810000000000000000e+02	1.696762293759755291e+00
8.820000000000000000e+02	1.696671403972179304e+00
8.830000000000000000e+02	1.697004666526624517e+00
8.840000000000000000e+02	1.697352356031478937e+00
8.850000000000000000e+02	1.697021978867115255e+00
8.860000000000000000e+02	1.696348240283020115e+00
8.870000000000000000e+02	1.696211184254135640e+00
8.880000000000000000e+02	1.695931301416203185e+00
8.890000000000000000e+02	1.696087112480619163e+00
8.900000000000000000e+02	1.695292187513089299e+00
8.910000000000000000e+02	1.694578053467849399e+00
8.920000000000000000e+02	1.694960367653684852e+00
8.930000000000000000e+02	1.694445325524087664e+00
8.940000000000000000e+02	1.693784571195360522e+00
8.950000000000000000e+02	1.692565493885809458e+00
8.960000000000000000e+02	1.691353630051462664e+00
8.970000000000000000e+02	1.690193703238587863e+00
8.980000000000000000e+02	1.689504095009042972e+00
8.990000000000000000e+02	1.688990495574486328e+00
9.000000000000000000e+02	1.687707939683136260e+00
9.010000000000000000e+02	1.686004116839846301e+00
9.020000000000000000e+02	1.684875929317871002e+00
9.030000000000000000e+02	1.683615013852134190e+00
9.040000000000000000e+02	1.682595028458225617e+00
9.050000000000000000e+02	1.682483940940077360e+00
9.060000000000000000e+02	1.681124922211559847e+00
9.070000000000000000e+02	1.680029916675525037e+00
9.080000000000000000e+02	1.678458821775997034e+00
9.090000000000000000e+02	1.678721392273438751e+00
9.100000000000000000e+02	1.678189037803350825e+00
9.110000000000000000e+02	1.677800952837351645e+00
9.120000000000000000e+02	1.676564563187309842e+00
9.130000000000000000e+02	1.676297664604745385e+00
9.140000000000000000e+02	1.677026225600394493e+00
9.150000000000000000e+02	1.677396998225902713e+00
9.160000000000000000e+02	1.677001699784699262e+00
9.170000000000000000e+02	1.676828576379792324e+00
9.180000000000000000e+02	1.676834347159955829e+00
9.190000000000000000e+02	1.676535709286492093e+00
9.200000000000000000e+02	1.676695848436030589e+00
9.210000000000000000e+02	1.677764885461329403e+00
9.220000000000000000e+02	1.677571564325850195e+00
9.230000000000000000e+02	1.678266943335558814e+00
9.240000000000000000e+02	1.678018799788525861e+00
9.250000000000000000e+02	1.677616287872117695e+00
9.260000000000000000e+02	1.677557137375441432e+00
9.270000000000000000e+02	1.676757884322788827e+00
9.280000000000000000e+02	1.675652779921467772e+00
9.290000000000000000e+02	1.674696273109358646e+00
9.300000000000000000e+02	1.673902790836869547e+00
9.310000000000000000e+02	1.673181443316424932e+00
9.320000000000000000e+02	1.672359107143118306e+00
9.330000000000000000e+02	1.671479063168176182e+00
9.340000000000000000e+02	1.670650956214705829e+00
9.350000000000000000e+02	1.669939707559547681e+00
9.360000000000000000e+02	1.669107272520954588e+00
9.370000000000000000e+02	1.668618198902093397e+00
9.380000000000000000e+02	1.668022365850206246e+00
9.390000000000000000e+02	1.668087287127046237e+00
9.400000000000000000e+02	1.668273394787320951e+00
9.410000000000000000e+02	1.667963215353529760e+00
9.420000000000000000e+02	1.667002380456297672e+00
9.430000000000000000e+02	1.666833585136513696e+00
9.440000000000000000e+02	1.666734039178692450e+00
9.450000000000000000e+02	1.666949000739784914e+00
9.460000000000000000e+02	1.667077400598424131e+00
9.470000000000000000e+02	1.666764335774551187e+00
9.480000000000000000e+02	1.666768663859673705e+00
9.490000000000000000e+02	1.666122336481355326e+00
9.500000000000000000e+02	1.666146862297050557e+00
9.510000000000000000e+02	1.665532274209631680e+00
9.520000000000000000e+02	1.665008575909789013e+00
9.530000000000000000e+02	1.664362248531470856e+00
9.540000000000000000e+02	1.664275686829017609e+00
9.550000000000000000e+02	1.663395642854075263e+00
9.560000000000000000e+02	1.663231175619414026e+00
9.570000000000000000e+02	1.662974375902135815e+00
9.580000000000000000e+02	1.662642556042731368e+00
9.590000000000000000e+02	1.661934192777654973e+00
9.600000000000000000e+02	1.661929864692532233e+00
9.610000000000000000e+02	1.662270340722182160e+00
9.620000000000000000e+02	1.661707689656235276e+00
9.630000000000000000e+02	1.661541779726533052e+00
9.640000000000000000e+02	1.660627111070609452e+00
9.650000000000000000e+02	1.660316931636818261e+00
9.660000000000000000e+02	1.659354654044545407e+00
9.670000000000000000e+02	1.658377949501863569e+00
9.680000000000000000e+02	1.657740278293790670e+00
9.690000000000000000e+02	1.656293255167778922e+00
9.700000000000000000e+02	1.656239875451266164e+00
9.710000000000000000e+02	1.656519758289198396e+00
9.720000000000000000e+02	1.655072735163187092e+00
9.730000000000000000e+02	1.654282138280779968e+00
9.740000000000000000e+02	1.653640138987584329e+00
9.750000000000000000e+02	1.652511951465609030e+00
9.760000000000000000e+02	1.651287103375894461e+00
9.770000000000000000e+02	1.651069256424720022e+00
9.780000000000000000e+02	1.650342138124111901e+00
9.790000000000000000e+02	1.650154587768796421e+00
9.800000000000000000e+02	1.650261347201822382e+00
9.810000000000000000e+02	1.649753518547429243e+00
9.820000000000000000e+02	1.649620790603667508e+00
9.830000000000000000e+02	1.648988890175758115e+00
9.840000000000000000e+02	1.648697465777498650e+00
9.850000000000000000e+02	1.648532998542837191e+00
9.860000000000000000e+02	1.648853276841914628e+00
9.870000000000000000e+02	1.648182423647901018e+00
9.880000000000000000e+02	1.646653166904558763e+00
9.890000000000000000e+02	1.645175847182688500e+00
9.900000000000000000e+02	1.644281376257337612e+00
9.910000000000000000e+02	1.643448941218744519e+00
9.920000000000000000e+02	1.642225535824070715e+00
9.930000000000000000e+02	1.641724920644882069e+00
9.940000000000000000e+02	1.641495532133380841e+00
9.950000000000000000e+02	1.641851877808480520e+00
9.960000000000000000e+02	1.641165154969017381e+00
9.970000000000000000e+02	1.640567879222089243e+00
9.980000000000000000e+02	1.640179794256090284e+00
9.990000000000000000e+02	1.639726788013251113e+00
1.000000000000000000e+03	1.639570976948835135e+00
1.001000000000000000e+03	1.639536352267853658e+00
1.002000000000000000e+03	1.639240599784471453e+00
1.003000000000000000e+03	1.639348801912537956e+00
1.004000000000000000e+03	1.639386311983601185e+00
1.005000000000000000e+03	1.639038622478746987e+00
1.006000000000000000e+03	1.639040065173787752e+00
1.007000000000000000e+03	1.639448347870359424e+00
1.008000000000000000e+03	1.640335605320506263e+00
1.009000000000000000e+03	1.639405067019132911e+00
1.010000000000000000e+03	1.638787593541632504e+00
1.011000000000000000e+03	1.638428362476450850e+00
1.012000000000000000e+03	1.638438461341737096e+00
1.013000000000000000e+03	1.638302848007893608e+00
1.014000000000000000e+03	1.637531006161017988e+00
1.015000000000000000e+03	1.636251335659749451e+00
1.016000000000000000e+03	1.635817084452442005e+00
1.017000000000000000e+03	1.634820182179187675e+00
1.018000000000000000e+03	1.634318124304958264e+00
1.019000000000000000e+03	1.633391914088707653e+00
1.020000000000000000e+03	1.632586890255891543e+00
1.021000000000000000e+03	1.630771979894453327e+00
1.022000000000000000e+03	1.630733027128349333e+00
1.023000000000000000e+03	1.629704385564195501e+00
1.024000000000000000e+03	1.629236952370947566e+00
1.025000000000000000e+03	1.628928215632197141e+00
1.026000000000000000e+03	1.628053942437418300e+00
1.027000000000000000e+03	1.627668742861500872e+00
1.028000000000000000e+03	1.626987790802201461e+00
1.029000000000000000e+03	1.626475634062685804e+00
1.030000000000000000e+03	1.625560965406762204e+00
1.031000000000000000e+03	1.624855487531767562e+00
1.032000000000000000e+03	1.624838175191276823e+00
1.033000000000000000e+03	1.625573949662130202e+00
1.034000000000000000e+03	1.625625886683602195e+00
1.035000000000000000e+03	1.625138255759781547e+00
1.036000000000000000e+03	1.625405154342346226e+00
1.037000000000000000e+03	1.625438336328286493e+00
1.038000000000000000e+03	1.625307051079565746e+00
1.039000000000000000e+03	1.624728530368169332e+00
1.040000000000000000e+03	1.623816747102327485e+00
1.041000000000000000e+03	1.623920621145271470e+00
1.042000000000000000e+03	1.624334674622006647e+00
1.043000000000000000e+03	1.624330346536884129e+00
1.044000000000000000e+03	1.624033151358460936e+00
1.045000000000000000e+03	1.623134352347987086e+00
1.046000000000000000e+03	1.622222569082145238e+00
1.047000000000000000e+03	1.621874879577291040e+00
1.048000000000000000e+03	1.621577684398867625e+00
1.049000000000000000e+03	1.621254520709708657e+00
1.050000000000000000e+03	1.620023901839830360e+00
1.051000000000000000e+03	1.618859646941833041e+00
1.052000000000000000e+03	1.618535040557633087e+00
1.053000000000000000e+03	1.618191679137901406e+00
1.054000000000000000e+03	1.618382114883298861e+00
1.055000000000000000e+03	1.618663440416272081e+00
1.056000000000000000e+03	1.618964963679818014e+00
1.057000000000000000e+03	1.619328522830121964e+00
1.058000000000000000e+03	1.620321097018253553e+00
1.059000000000000000e+03	1.622247094897840247e+00
1.060000000000000000e+03	1.622697215750597666e+00
1.061000000000000000e+03	1.622824172914195895e+00
1.062000000000000000e+03	1.623238226390931072e+00
1.063000000000000000e+03	1.623740284265160483e+00
1.064000000000000000e+03	1.625083433348228024e+00
1.065000000000000000e+03	1.625687922570360655e+00
1.066000000000000000e+03	1.626360218459414808e+00
1.067000000000000000e+03	1.627484077896267145e+00
1.068000000000000000e+03	1.627587951939211353e+00
1.069000000000000000e+03	1.628043843572132054e+00
1.070000000000000000e+03	1.627957281869679029e+00
1.071000000000000000e+03	1.627381646548364147e+00
1.072000000000000000e+03	1.628286216339001502e+00
1.073000000000000000e+03	1.629460570102285066e+00
1.074000000000000000e+03	1.629648120457600768e+00
1.075000000000000000e+03	1.630016007693027236e+00
1.076000000000000000e+03	1.630771979894453105e+00
1.077000000000000000e+03	1.631118226704266316e+00
1.078000000000000000e+03	1.631497655500020239e+00
1.079000000000000000e+03	1.632249299616323368e+00
1.080000000000000000e+03	1.633207249123473703e+00
1.081000000000000000e+03	1.633254858059822956e+00
1.082000000000000000e+03	1.633099046995406978e+00
1.083000000000000000e+03	1.634201266006646280e+00
1.084000000000000000e+03	1.635257318776576874e+00
1.085000000000000000e+03	1.635811313672278278e+00
1.086000000000000000e+03	1.637059244882647313e+00
1.087000000000000000e+03	1.638083558361678627e+00
1.088000000000000000e+03	1.639899911418157608e+00
1.089000000000000000e+03	1.641559010715180067e+00
1.090000000000000000e+03	1.642361149157914202e+00
1.091000000000000000e+03	1.643193584196507295e+00
1.092000000000000000e+03	1.645118139381053002e+00
1.093000000000000000e+03	1.646009724916322359e+00
1.094000000000000000e+03	1.646390596407117268e+00
1.095000000000000000e+03	1.646547850166574012e+00
1.096000000000000000e+03	1.648305052726376729e+00
1.097000000000000000e+03	1.649571738972277268e+00
1.098000000000000000e+03	1.650479194152996376e+00
1.099000000000000000e+03	1.651386649333715706e+00
1.100000000000000000e+03	1.652549461536672037e+00
1.101000000000000000e+03	1.652568216572203763e+00
1.102000000000000000e+03	1.653634368207420824e+00
1.103000000000000000e+03	1.653993599272602033e+00
1.104000000000000000e+03	1.654383126933641979e+00
1.105000000000000000e+03	1.654422079699745973e+00
1.106000000000000000e+03	1.654964533035120144e+00
1.107000000000000000e+03	1.655502658285371798e+00
1.108000000000000000e+03	1.655342519135833079e+00
1.109000000000000000e+03	1.655729161406791494e+00
1.110000000000000000e+03	1.656323551763637658e+00
1.111000000000000000e+03	1.656023471195132712e+00
1.112000000000000000e+03	1.656007601549682740e+00
1.113000000000000000e+03	1.655596433463029538e+00
1.114000000000000000e+03	1.655156411475558365e+00
1.115000000000000000e+03	1.656174954174426173e+00
1.116000000000000000e+03	1.656998733042773786e+00
1.117000000000000000e+03	1.656743376020536562e+00
1.118000000000000000e+03	1.656714522119718591e+00
1.119000000000000000e+03	1.656516872899116866e+00
1.120000000000000000e+03	1.656170626089303433e+00
1.121000000000000000e+03	1.656355291054537382e+00
1.122000000000000000e+03	1.655408883107714058e+00
1.123000000000000000e+03	1.654807279275663401e+00
1.124000000000000000e+03	1.654306664096474755e+00
1.125000000000000000e+03	1.654205675443612744e+00
1.126000000000000000e+03	1.654342731472496997e+00
1.127000000000000000e+03	1.654064291329605529e+00
1.128000000000000000e+03	1.654475459416258953e+00
1.129000000000000000e+03	1.654083046365137033e+00
1.130000000000000000e+03	1.654528839132771711e+00
1.131000000000000000e+03	1.654537495303017192e+00
1.132000000000000000e+03	1.654273482110534488e+00
1.133000000000000000e+03	1.653788736576795815e+00
1.134000000000000000e+03	1.653495869483495362e+00
1.135000000000000000e+03	1.653409307781041893e+00
1.136000000000000000e+03	1.652979384658856965e+00
1.137000000000000000e+03	1.652602841253185018e+00
1.138000000000000000e+03	1.652467227919341308e+00
1.139000000000000000e+03	1.654000812747806526e+00
1.140000000000000000e+03	1.654952991474793134e+00
1.141000000000000000e+03	1.656013372329846467e+00
1.142000000000000000e+03	1.657220908079070298e+00
1.143000000000000000e+03	1.657141559851821544e+00
1.144000000000000000e+03	1.657730179428504425e+00
1.145000000000000000e+03	1.658911746666992482e+00
1.146000000000000000e+03	1.658859809645520489e+00
1.147000000000000000e+03	1.659382065250322391e+00
1.148000000000000000e+03	1.660430904545048492e+00
1.149000000000000000e+03	1.661593716748004823e+00
1.150000000000000000e+03	1.661888026536346485e+00
1.151000000000000000e+03	1.663062380299629828e+00
1.152000000000000000e+03	1.663583193209390965e+00
1.153000000000000000e+03	1.663876060302691196e+00
1.154000000000000000e+03	1.663831336756423696e+00
1.155000000000000000e+03	1.663727462713479710e+00
1.156000000000000000e+03	1.663889044558059194e+00
1.157000000000000000e+03	1.664134302715010394e+00
1.158000000000000000e+03	1.663508173067264728e+00
1.159000000000000000e+03	1.661810121004138274e+00
1.160000000000000000e+03	1.660730985113553437e+00
1.161000000000000000e+03	1.660560747098728474e+00
1.162000000000000000e+03	1.660510252772297246e+00
1.163000000000000000e+03	1.660152464402156802e+00
1.164000000000000000e+03	1.659224811490865203e+00
1.165000000000000000e+03	1.658445756168785312e+00
1.166000000000000000e+03	1.658263976593633338e+00
1.167000000000000000e+03	1.658321684395268836e+00
1.168000000000000000e+03	1.658828070354620987e+00
1.169000000000000000e+03	1.659034375745467971e+00
1.170000000000000000e+03	1.659384950640403922e+00
1.171000000000000000e+03	1.659344555179259162e+00
1.172000000000000000e+03	1.659203171065251947e+00
1.173000000000000000e+03	1.658278403544042323e+00
1.174000000000000000e+03	1.658269747373796843e+00
1.175000000000000000e+03	1.658112493614339877e+00
1.176000000000000000e+03	1.657821069216080412e+00
1.177000000000000000e+03	1.657435869640162984e+00
1.178000000000000000e+03	1.657888875883002378e+00
1.179000000000000000e+03	1.658304372054778320e+00
1.180000000000000000e+03	1.657570040278965706e+00
1.181000000000000000e+03	1.658427001133253587e+00
1.182000000000000000e+03	1.659246451916478460e+00
1.183000000000000000e+03	1.658578484112547047e+00
1.184000000000000000e+03	1.657864350067306924e+00
1.185000000000000000e+03	1.657973994890414637e+00
1.186000000000000000e+03	1.657072310489859035e+00
1.187000000000000000e+03	1.657223793469152273e+00
1.188000000000000000e+03	1.657499348221962210e+00
1.189000000000000000e+03	1.657741720988831435e+00
1.190000000000000000e+03	1.658401032622517590e+00
1.191000000000000000e+03	1.659572500995719624e+00
1.192000000000000000e+03	1.659979340997250308e+00
1.193000000000000000e+03	1.660249124969896517e+00
1.194000000000000000e+03	1.660446774190498243e+00
1.195000000000000000e+03	1.661854844550405996e+00
1.196000000000000000e+03	1.663221076754127781e+00
1.197000000000000000e+03	1.664503632645478071e+00
1.198000000000000000e+03	1.664808041299105756e+00
1.199000000000000000e+03	1.664735906547061051e+00
1.200000000000000000e+03	1.664470450659537581e+00
1.201000000000000000e+03	1.664792171653655783e+00
1.202000000000000000e+03	1.664355035056266363e+00
1.203000000000000000e+03	1.664972508533766993e+00
1.204000000000000000e+03	1.664516616900846069e+00
1.205000000000000000e+03	1.664401201297574850e+00
1.206000000000000000e+03	1.664254046403404352e+00
1.207000000000000000e+03	1.663988590515880883e+00
1.208000000000000000e+03	1.664206437467054878e+00
1.209000000000000000e+03	1.664132860019969629e+00
1.210000000000000000e+03	1.664223749807545616e+00
1.211000000000000000e+03	1.664621933638831042e+00
1.212000000000000000e+03	1.665680871798843388e+00
1.213000000000000000e+03	1.666514749532477246e+00
1.214000000000000000e+03	1.666824928966268438e+00
1.215000000000000000e+03	1.667090384853792129e+00
1.216000000000000000e+03	1.667153863435591132e+00
1.217000000000000000e+03	1.668951461456538832e+00
1.218000000000000000e+03	1.670190736496662387e+00
1.219000000000000000e+03	1.671080879336890757e+00
1.220000000000000000e+03	1.672915987428901685e+00
1.221000000000000000e+03	1.673240593813101640e+00
1.222000000000000000e+03	1.673687829275777306e+00
1.223000000000000000e+03	1.674126408568207491e+00
1.224000000000000000e+03	1.674260579207010213e+00
1.225000000000000000e+03	1.674269235377255249e+00
1.226000000000000000e+03	1.674455343037529964e+00
1.227000000000000000e+03	1.675068488429908076e+00
1.228000000000000000e+03	1.675069931124948841e+00
1.229000000000000000e+03	1.675805705595802220e+00
1.230000000000000000e+03	1.675469557651275032e+00
1.231000000000000000e+03	1.675824460631333723e+00
1.232000000000000000e+03	1.676053849142834951e+00
1.233000000000000000e+03	1.675609499070241259e+00
1.234000000000000000e+03	1.675765310134657238e+00
1.235000000000000000e+03	1.675495526162011029e+00
1.236000000000000000e+03	1.674912677365491875e+00
1.237000000000000000e+03	1.675204101763751563e+00
1.238000000000000000e+03	1.674709257364726422e+00
1.239000000000000000e+03	1.672813556080998465e+00
1.240000000000000000e+03	1.672418257639794792e+00
1.241000000000000000e+03	1.671679597778859883e+00
1.242000000000000000e+03	1.670959692953456255e+00
1.243000000000000000e+03	1.671419912671499697e+00
1.244000000000000000e+03	1.670988546854273782e+00
1.245000000000000000e+03	1.670727419051873053e+00
1.246000000000000000e+03	1.671314595933514724e+00
1.247000000000000000e+03	1.670785126853508773e+00
1.248000000000000000e+03	1.669902197488484674e+00
1.249000000000000000e+03	1.669361186848151268e+00
1.250000000000000000e+03	1.670271527418952129e+00
1.251000000000000000e+03	1.670658169689910322e+00
1.252000000000000000e+03	1.670131585999985901e+00
1.253000000000000000e+03	1.669609330395183999e+00
1.254000000000000000e+03	1.669701662877800974e+00
1.255000000000000000e+03	1.669284724010984045e+00
1.256000000000000000e+03	1.668851915498717364e+00
1.257000000000000000e+03	1.668097385992332482e+00
1.258000000000000000e+03	1.667474141734668347e+00
1.259000000000000000e+03	1.667325544145456862e+00
1.260000000000000000e+03	1.668251754361707473e+00
1.261000000000000000e+03	1.668325331808792944e+00
1.262000000000000000e+03	1.668668693228524624e+00
1.263000000000000000e+03	1.668765353796263895e+00
1.264000000000000000e+03	1.669170751102753814e+00
1.265000000000000000e+03	1.669893541318239194e+00
1.266000000000000000e+03	1.670860146995634787e+00
1.267000000000000000e+03	1.672002761468018850e+00
1.268000000000000000e+03	1.671920527850688121e+00
1.269000000000000000e+03	1.672096536645676590e+00
1.270000000000000000e+03	1.671333350969046228e+00
1.271000000000000000e+03	1.671044811960868515e+00
1.272000000000000000e+03	1.670402812667672876e+00
1.273000000000000000e+03	1.670789454938631291e+00
1.274000000000000000e+03	1.670581706852743098e+00
1.275000000000000000e+03	1.669998858056223945e+00
1.276000000000000000e+03	1.670073878198350181e+00
1.277000000000000000e+03	1.669775240324886223e+00
1.278000000000000000e+03	1.668876441314412595e+00
1.279000000000000000e+03	1.667410663152869343e+00
1.280000000000000000e+03	1.667510209110690589e+00
1.281000000000000000e+03	1.666198799318522550e+00
1.282000000000000000e+03	1.665131204988264724e+00
1.283000000000000000e+03	1.664427169808310847e+00
1.284000000000000000e+03	1.663943866969613161e+00
1.285000000000000000e+03	1.663127301576469819e+00
1.286000000000000000e+03	1.663330721577235494e+00
1.287000000000000000e+03	1.662169352069319705e+00
1.288000000000000000e+03	1.661664408805008541e+00
1.289000000000000000e+03	1.660420805679762246e+00
1.290000000000000000e+03	1.659126708228084723e+00
1.291000000000000000e+03	1.657541186378147957e+00
1.292000000000000000e+03	1.656397129210722907e+00
1.293000000000000000e+03	1.655721947931586779e+00
1.294000000000000000e+03	1.655657026654747010e+00
1.295000000000000000e+03	1.654580776154243704e+00
1.296000000000000000e+03	1.653488656008290647e+00
1.297000000000000000e+03	1.652732683806864777e+00
1.298000000000000000e+03	1.652288333734271086e+00
1.299000000000000000e+03	1.651642006355952930e+00
1.300000000000000000e+03	1.651178901247827513e+00
1.301000000000000000e+03	1.651281332595730733e+00
1.302000000000000000e+03	1.651339040397366231e+00
1.303000000000000000e+03	1.650875935289240815e+00
1.304000000000000000e+03	1.650417158266238138e+00
1.305000000000000000e+03	1.650378205500134143e+00
1.306000000000000000e+03	1.650424371741442631e+00
1.307000000000000000e+03	1.650972595856980529e+00
1.308000000000000000e+03	1.650894690324772540e+00
1.309000000000000000e+03	1.650424371741442631e+00
1.310000000000000000e+03	1.651324613446957468e+00
1.311000000000000000e+03	1.651359238127938722e+00
1.312000000000000000e+03	1.651422716709737948e+00
1.313000000000000000e+03	1.651538132313008944e+00
1.314000000000000000e+03	1.651960841959989379e+00
1.315000000000000000e+03	1.651201984368481757e+00
1.316000000000000000e+03	1.651229395574258518e+00
1.317000000000000000e+03	1.650143046208469189e+00
1.318000000000000000e+03	1.649144701240174093e+00
1.319000000000000000e+03	1.648885016132814130e+00
1.320000000000000000e+03	1.648557524358532422e+00
1.321000000000000000e+03	1.648642643365944682e+00
1.322000000000000000e+03	1.648538769323000919e+00
1.323000000000000000e+03	1.649024957551780357e+00
1.324000000000000000e+03	1.650068026066343174e+00
1.325000000000000000e+03	1.650206524790268414e+00
1.326000000000000000e+03	1.651199098978400226e+00
1.327000000000000000e+03	1.651572756993990421e+00
1.328000000000000000e+03	1.651927659974049112e+00
1.329000000000000000e+03	1.651815129760859868e+00
1.330000000000000000e+03	1.652243610188003586e+00
1.331000000000000000e+03	1.651594397419603677e+00
1.332000000000000000e+03	1.652302760684680072e+00
1.333000000000000000e+03	1.652561003096999270e+00
1.334000000000000000e+03	1.652369124656560828e+00
1.335000000000000000e+03	1.652732683806864999e+00
1.336000000000000000e+03	1.653430948206655149e+00
1.337000000000000000e+03	1.654147967641977024e+00
1.338000000000000000e+03	1.654931351049179877e+00
1.339000000000000000e+03	1.656537070629689135e+00
1.340000000000000000e+03	1.657352193327791490e+00
1.341000000000000000e+03	1.657805199570630439e+00
1.342000000000000000e+03	1.658164430635811870e+00
1.343000000000000000e+03	1.658708326666226807e+00
1.344000000000000000e+03	1.658672259290204787e+00
1.345000000000000000e+03	1.658669373900123034e+00
1.346000000000000000e+03	1.658487594324971059e+00
1.347000000000000000e+03	1.659002636454568247e+00
1.348000000000000000e+03	1.658985324114077731e+00
1.349000000000000000e+03	1.659302717023073193e+00
1.350000000000000000e+03	1.659158447518984447e+00
1.351000000000000000e+03	1.659448429222203147e+00
1.352000000000000000e+03	1.660495825821888483e+00
1.353000000000000000e+03	1.661367213626585571e+00
1.354000000000000000e+03	1.661693262705826291e+00
1.355000000000000000e+03	1.662763742426165869e+00
1.356000000000000000e+03	1.663630802145740217e+00
1.357000000000000000e+03	1.663917898458877165e+00
1.358000000000000000e+03	1.664213650942259370e+00
1.359000000000000000e+03	1.665157173499000720e+00
1.360000000000000000e+03	1.665839568253341341e+00
1.361000000000000000e+03	1.666272376765607799e+00
1.362000000000000000e+03	1.666255064425117283e+00
1.363000000000000000e+03	1.666354610382938528e+00
1.364000000000000000e+03	1.665431285556769669e+00
1.365000000000000000e+03	1.665066283711424955e+00
1.366000000000000000e+03	1.663842878316751150e+00
1.367000000000000000e+03	1.662065478026375720e+00
1.368000000000000000e+03	1.661181105966310856e+00
1.369000000000000000e+03	1.660895452348214896e+00
1.370000000000000000e+03	1.660748297454043954e+00
1.371000000000000000e+03	1.660710787382980946e+00
1.372000000000000000e+03	1.661026737596935643e+00
1.373000000000000000e+03	1.660322702416981766e+00
1.374000000000000000e+03	1.659863925393979089e+00
1.375000000000000000e+03	1.660479956176438732e+00
1.376000000000000000e+03	1.660337129367390752e+00
1.377000000000000000e+03	1.660403493339271730e+00
1.378000000000000000e+03	1.660957488234973134e+00
1.379000000000000000e+03	1.661225829512578356e+00
1.380000000000000000e+03	1.661091658873775856e+00
1.381000000000000000e+03	1.661774053628116254e+00
1.382000000000000000e+03	1.662403068665943895e+00
1.383000000000000000e+03	1.662558879730359873e+00
1.384000000000000000e+03	1.662716133489816617e+00
1.385000000000000000e+03	1.663705822287866676e+00
1.386000000000000000e+03	1.663776514344869950e+00
1.387000000000000000e+03	1.664174698176155376e+00
1.388000000000000000e+03	1.664414185552942849e+00
1.389000000000000000e+03	1.664536814631418338e+00
1.390000000000000000e+03	1.664806598604064547e+00
1.391000000000000000e+03	1.665621721302166902e+00
1.392000000000000000e+03	1.665359150804725186e+00
1.393000000000000000e+03	1.665118220732896726e+00
1.394000000000000000e+03	1.666017019743370575e+00
1.395000000000000000e+03	1.666863881732372210e+00
1.396000000000000000e+03	1.665918916480590095e+00
1.397000000000000000e+03	1.665600080876553424e+00
1.398000000000000000e+03	1.665017232080034493e+00
1.399000000000000000e+03	1.665222094775840711e+00
1.400000000000000000e+03	1.665317312648539438e+00
1.401000000000000000e+03	1.665330296903907437e+00
1.402000000000000000e+03	1.666018462438411341e+00
1.403000000000000000e+03	1.666047316339229312e+00
1.404000000000000000e+03	1.666660461731606979e+00
1.405000000000000000e+03	1.666936016484416916e+00
1.406000000000000000e+03	1.667174061166163401e+00
1.407000000000000000e+03	1.666595540454766988e+00
1.408000000000000000e+03	1.666677774072097717e+00
1.409000000000000000e+03	1.666545046128335983e+00
1.410000000000000000e+03	1.665112449952732998e+00
1.411000000000000000e+03	1.665190355484941209e+00
1.412000000000000000e+03	1.664493533780191825e+00
1.413000000000000000e+03	1.664128531934846889e+00
1.414000000000000000e+03	1.664763317752838034e+00
1.415000000000000000e+03	1.664901816476763496e+00
1.416000000000000000e+03	1.664816697469350792e+00
1.417000000000000000e+03	1.665305771088212428e+00
1.418000000000000000e+03	1.665389447400583922e+00
1.419000000000000000e+03	1.665991051232634579e+00
1.420000000000000000e+03	1.666224767829258546e+00
1.421000000000000000e+03	1.666190143148277292e+00
1.422000000000000000e+03	1.666035774778902301e+00
1.423000000000000000e+03	1.665076382576710978e+00
1.424000000000000000e+03	1.663799597465524194e+00
1.425000000000000000e+03	1.664448810233924103e+00
1.426000000000000000e+03	1.664044855622475172e+00
1.427000000000000000e+03	1.664357920446348338e+00
1.428000000000000000e+03	1.664919128817254013e+00
1.429000000000000000e+03	1.665366364279929901e+00
1.430000000000000000e+03	1.665621721302167124e+00
1.431000000000000000e+03	1.666716726838201712e+00
1.432000000000000000e+03	1.667021135491829398e+00
1.433000000000000000e+03	1.667993511949388274e+00
1.434000000000000000e+03	1.669025038903623859e+00
1.435000000000000000e+03	1.669819963871153723e+00
1.436000000000000000e+03	1.670381172242059620e+00
1.437000000000000000e+03	1.670297495929688125e+00
1.438000000000000000e+03	1.670627873094051585e+00
1.439000000000000000e+03	1.670094075928922894e+00
1.440000000000000000e+03	1.669163537627549321e+00
1.441000000000000000e+03	1.668778338051632115e+00
1.442000000000000000e+03	1.668097385992332704e+00
1.443000000000000000e+03	1.667567916912326309e+00
1.444000000000000000e+03	1.668283493652607197e+00
1.445000000000000000e+03	1.667655921309820544e+00
1.446000000000000000e+03	1.667852127835381282e+00
1.447000000000000000e+03	1.667738154927151051e+00
1.448000000000000000e+03	1.667875210956035525e+00
1.449000000000000000e+03	1.667543391096631078e+00
1.450000000000000000e+03	1.666754236909264719e+00
1.451000000000000000e+03	1.666103581445824044e+00
1.452000000000000000e+03	1.664722922291693052e+00
1.453000000000000000e+03	1.663992918601003401e+00
1.454000000000000000e+03	1.662972933207094828e+00
1.455000000000000000e+03	1.661947177033022749e+00
1.456000000000000000e+03	1.661358557456340090e+00
1.457000000000000000e+03	1.661416265257975589e+00
1.458000000000000000e+03	1.661621127953781807e+00
1.459000000000000000e+03	1.661325375470399601e+00
1.460000000000000000e+03	1.660716558163144452e+00
1.461000000000000000e+03	1.660725214333389932e+00
1.462000000000000000e+03	1.660572288659055706e+00
1.463000000000000000e+03	1.660208729508751535e+00
1.464000000000000000e+03	1.660412149509516988e+00
1.465000000000000000e+03	1.659506137023838868e+00
1.466000000000000000e+03	1.659377737165199651e+00
1.467000000000000000e+03	1.659648963832886626e+00
1.468000000000000000e+03	1.659964914046841544e+00
1.469000000000000000e+03	1.659791790641934828e+00
1.470000000000000000e+03	1.660527565112788206e+00
1.471000000000000000e+03	1.661235928377864379e+00
1.472000000000000000e+03	1.661162350930779130e+00
1.473000000000000000e+03	1.661888026536346263e+00
1.474000000000000000e+03	1.662286210367631689e+00
1.475000000000000000e+03	1.661820219869424520e+00
1.476000000000000000e+03	1.661892354621469003e+00
1.477000000000000000e+03	1.661821662564465285e+00
1.478000000000000000e+03	1.662157810508992695e+00
1.479000000000000000e+03	1.662260241856895693e+00
1.480000000000000000e+03	1.662704591929489606e+00
1.481000000000000000e+03	1.662570421290686884e+00
1.482000000000000000e+03	1.662332376608940177e+00
1.483000000000000000e+03	1.662835877178210353e+00
1.484000000000000000e+03	1.663254258740068270e+00
1.485000000000000000e+03	1.662631014482404135e+00
1.486000000000000000e+03	1.662413167531229696e+00
1.487000000000000000e+03	1.662025082565230738e+00
1.488000000000000000e+03	1.661315276605113356e+00
1.489000000000000000e+03	1.661694705400867278e+00
1.490000000000000000e+03	1.661785595188443265e+00
1.491000000000000000e+03	1.661169564405983623e+00
1.492000000000000000e+03	1.660718000858185439e+00
1.493000000000000000e+03	1.660409264119435235e+00
1.494000000000000000e+03	1.658949256738055489e+00
1.495000000000000000e+03	1.657415671909590493e+00
1.496000000000000000e+03	1.657662372761582681e+00
1.497000000000000000e+03	1.657189168788171019e+00
1.498000000000000000e+03	1.656961222971710557e+00
1.499000000000000000e+03	1.656277385522329171e+00
1.500000000000000000e+03	1.656045111620746191e+00
1.501000000000000000e+03	1.655822936584449234e+00
1.502000000000000000e+03	1.655228546227603070e+00
1.503000000000000000e+03	1.654984730765692857e+00
1.504000000000000000e+03	1.654699077147596675e+00
1.505000000000000000e+03	1.653813262392490824e+00
1.506000000000000000e+03	1.653276579837279936e+00
1.507000000000000000e+03	1.653736799555323600e+00
1.508000000000000000e+03	1.653267923667034678e+00
1.509000000000000000e+03	1.653257824801748432e+00
1.510000000000000000e+03	1.653856543243717336e+00
1.511000000000000000e+03	1.653368912319896911e+00
1.512000000000000000e+03	1.652917348772098727e+00
1.513000000000000000e+03	1.652858198275422463e+00
1.514000000000000000e+03	1.652158491180591326e+00
1.515000000000000000e+03	1.651642006355952930e+00
1.516000000000000000e+03	1.651255364084994737e+00
1.517000000000000000e+03	1.650630677132289836e+00
1.518000000000000000e+03	1.650255576421658654e+00
1.519000000000000000e+03	1.649892017271354483e+00
1.520000000000000000e+03	1.649235591027750081e+00
1.521000000000000000e+03	1.648560409748613953e+00
1.522000000000000000e+03	1.648554638968450448e+00
1.523000000000000000e+03	1.648759501664256888e+00
1.524000000000000000e+03	1.649303397694672046e+00
1.525000000000000000e+03	1.649815554434187703e+00
1.526000000000000000e+03	1.650451782947219392e+00
1.527000000000000000e+03	1.650031958690320932e+00
1.528000000000000000e+03	1.650267117981985887e+00
1.529000000000000000e+03	1.649778044363124474e+00
1.530000000000000000e+03	1.649353892021103052e+00
1.531000000000000000e+03	1.648623888330413401e+00
1.532000000000000000e+03	1.647854931873619311e+00
1.533000000000000000e+03	1.646472830024447997e+00
1.534000000000000000e+03	1.645535078247870153e+00
1.535000000000000000e+03	1.644686773563827309e+00
1.536000000000000000e+03	1.643976967603709927e+00
1.537000000000000000e+03	1.643291687459287553e+00
1.538000000000000000e+03	1.642499647881839664e+00
1.539000000000000000e+03	1.641433496246622603e+00
1.540000000000000000e+03	1.640768413832772943e+00
1.541000000000000000e+03	1.639940306879302589e+00
1.542000000000000000e+03	1.639325718791883713e+00
1.543000000000000000e+03	1.639194433543162965e+00
1.544000000000000000e+03	1.638480299497922843e+00
1.545000000000000000e+03	1.638330259213670370e+00
1.546000000000000000e+03	1.638177333539336367e+00
1.547000000000000000e+03	1.638194645879826883e+00
1.548000000000000000e+03	1.637894565311321937e+00
1.549000000000000000e+03	1.637984012403857159e+00
1.550000000000000000e+03	1.637870039495626706e+00
1.551000000000000000e+03	1.637770493537805461e+00
1.552000000000000000e+03	1.638265337936830601e+00
1.553000000000000000e+03	1.637901778786526652e+00
1.554000000000000000e+03	1.638123953822823164e+00
1.555000000000000000e+03	1.638223499780644632e+00
1.556000000000000000e+03	1.637797904743582222e+00
1.557000000000000000e+03	1.637310273819761797e+00
1.558000000000000000e+03	1.636725982328201878e+00
1.559000000000000000e+03	1.635936828140835519e+00
1.560000000000000000e+03	1.634596564447849731e+00
1.561000000000000000e+03	1.633559266713450642e+00
1.562000000000000000e+03	1.633306795081295171e+00
1.563000000000000000e+03	1.632778768696329763e+00
1.564000000000000000e+03	1.632480130822865805e+00
1.565000000000000000e+03	1.632428193801393590e+00
1.566000000000000000e+03	1.632983631392135981e+00
1.567000000000000000e+03	1.633120687421020456e+00
1.568000000000000000e+03	1.632060306565966901e+00
1.569000000000000000e+03	1.631409651102526226e+00
1.570000000000000000e+03	1.630603184574669129e+00
1.571000000000000000e+03	1.629630808117110030e+00
1.572000000000000000e+03	1.629310529818032593e+00
1.573000000000000000e+03	1.628035187401886796e+00
1.574000000000000000e+03	1.627329709526892154e+00
1.575000000000000000e+03	1.626830537042744496e+00
1.576000000000000000e+03	1.626419368956091294e+00
1.577000000000000000e+03	1.625442664413409455e+00
1.578000000000000000e+03	1.624424121714541869e+00
1.579000000000000000e+03	1.624650624835961565e+00
1.580000000000000000e+03	1.624981002000325025e+00
1.581000000000000000e+03	1.624682364126861067e+00
1.582000000000000000e+03	1.625382071221692204e+00
1.583000000000000000e+03	1.625458534058859206e+00
1.584000000000000000e+03	1.624520782282281361e+00
1.585000000000000000e+03	1.624279852210452901e+00
1.586000000000000000e+03	1.623904751499821941e+00
1.587000000000000000e+03	1.624649182140920356e+00
1.588000000000000000e+03	1.625517684555535691e+00
1.589000000000000000e+03	1.625048808667246547e+00
1.590000000000000000e+03	1.625155568100272507e+00
1.591000000000000000e+03	1.625446992498531973e+00
1.592000000000000000e+03	1.625712448386055442e+00
1.593000000000000000e+03	1.626477076757726792e+00
1.594000000000000000e+03	1.627325381441769636e+00
1.595000000000000000e+03	1.627827439315999047e+00
1.596000000000000000e+03	1.627860621301939315e+00
1.597000000000000000e+03	1.627624019315233372e+00
1.598000000000000000e+03	1.627688940592073363e+00
1.599000000000000000e+03	1.627898131373002322e+00
1.600000000000000000e+03	1.628641119319060193e+00
1.601000000000000000e+03	1.628807029248762417e+00
1.602000000000000000e+03	1.628857523575193644e+00
1.603000000000000000e+03	1.628974381873505406e+00
1.604000000000000000e+03	1.628965725703260148e+00
1.605000000000000000e+03	1.630258380459896461e+00
1.606000000000000000e+03	1.630604627269709894e+00
1.607000000000000000e+03	1.629749109110462779e+00
1.608000000000000000e+03	1.630205000743383703e+00
1.609000000000000000e+03	1.630383894928454147e+00
1.610000000000000000e+03	1.629857311238529505e+00
1.611000000000000000e+03	1.630124209821094183e+00
1.612000000000000000e+03	1.630717157482899360e+00
1.613000000000000000e+03	1.630864312377070080e+00
1.614000000000000000e+03	1.630750339468839849e+00
1.615000000000000000e+03	1.631546707131410479e+00
1.616000000000000000e+03	1.632676337348426765e+00
1.617000000000000000e+03	1.632712404724448785e+00
1.618000000000000000e+03	1.633099046995407200e+00
1.619000000000000000e+03	1.633559266713450642e+00
1.620000000000000000e+03	1.633905513523264075e+00
1.621000000000000000e+03	1.635004847144421403e+00
1.622000000000000000e+03	1.635636747572330796e+00
1.623000000000000000e+03	1.636704341902588622e+00
1.624000000000000000e+03	1.637118395379323577e+00
1.625000000000000000e+03	1.636646634100953124e+00
1.626000000000000000e+03	1.636023389843288989e+00
1.627000000000000000e+03	1.636502364596864378e+00
1.628000000000000000e+03	1.636360980482857164e+00
1.629000000000000000e+03	1.637354997366029519e+00
1.630000000000000000e+03	1.638047490985656385e+00
1.631000000000000000e+03	1.639585403899243898e+00
1.632000000000000000e+03	1.640777070003018201e+00
1.633000000000000000e+03	1.642092807880308758e+00
1.634000000000000000e+03	1.643271489728715062e+00
1.635000000000000000e+03	1.644103924767308156e+00
1.636000000000000000e+03	1.645157092147156996e+00
1.637000000000000000e+03	1.646321347045154537e+00
1.638000000000000000e+03	1.647619772581954578e+00
1.639000000000000000e+03	1.648717663508071141e+00
1.640000000000000000e+03	1.649958381243235461e+00
1.641000000000000000e+03	1.651139948481723518e+00
1.642000000000000000e+03	1.652576872742449021e+00
1.643000000000000000e+03	1.653415078561205398e+00
1.644000000000000000e+03	1.654025338563501535e+00
1.645000000000000000e+03	1.654430735869991231e+00
1.646000000000000000e+03	1.654345616862578972e+00
1.647000000000000000e+03	1.654309549486556730e+00
1.648000000000000000e+03	1.654436506650154959e+00
1.649000000000000000e+03	1.654954434169834121e+00
1.650000000000000000e+03	1.656042226230664438e+00
1.651000000000000000e+03	1.656362504529741653e+00
1.652000000000000000e+03	1.656672683963532844e+00
1.653000000000000000e+03	1.657619091910355946e+00
1.654000000000000000e+03	1.658259648508510598e+00
1.655000000000000000e+03	1.658669373900123034e+00
1.656000000000000000e+03	1.659487381988307142e+00
1.657000000000000000e+03	1.660272208090550761e+00
1.658000000000000000e+03	1.660882468092846675e+00
1.659000000000000000e+03	1.661761069372748256e+00
1.660000000000000000e+03	1.662492515758478895e+00
1.661000000000000000e+03	1.663140285831838039e+00
1.662000000000000000e+03	1.663969835480349158e+00
1.663000000000000000e+03	1.664760432362756282e+00
1.664000000000000000e+03	1.665031659030443478e+00
1.665000000000000000e+03	1.665667887543475389e+00
1.666000000000000000e+03	1.665021560165157233e+00
1.667000000000000000e+03	1.664415628247983836e+00
1.668000000000000000e+03	1.665670772933557364e+00
1.669000000000000000e+03	1.666379136198633759e+00
1.670000000000000000e+03	1.666859553647249914e+00
1.671000000000000000e+03	1.667592442728021318e+00
1.672000000000000000e+03	1.667700644856088044e+00
1.673000000000000000e+03	1.668576360745907650e+00
1.674000000000000000e+03	1.669306364436597523e+00
1.675000000000000000e+03	1.670483603589962840e+00
1.676000000000000000e+03	1.670428781178409317e+00
1.677000000000000000e+03	1.671510802459075906e+00
1.678000000000000000e+03	1.672092208560554294e+00
1.679000000000000000e+03	1.671199180330243728e+00
1.680000000000000000e+03	1.669584804579489212e+00
1.681000000000000000e+03	1.669518440607608234e+00
1.682000000000000000e+03	1.668048334360942242e+00
1.683000000000000000e+03	1.667129337619896123e+00
1.684000000000000000e+03	1.666902834498476427e+00
1.685000000000000000e+03	1.666680659462179470e+00
1.686000000000000000e+03	1.666719612228283465e+00
1.687000000000000000e+03	1.665923244565712835e+00
1.688000000000000000e+03	1.664795057043737536e+00
1.689000000000000000e+03	1.664950868108153514e+00
1.690000000000000000e+03	1.664419956333106576e+00
1.691000000000000000e+03	1.664686854915671033e+00
1.692000000000000000e+03	1.664885946831313746e+00
1.693000000000000000e+03	1.664541142716541300e+00
1.694000000000000000e+03	1.664200666686891594e+00
1.695000000000000000e+03	1.664334837325694094e+00
1.696000000000000000e+03	1.664008788246453374e+00
1.697000000000000000e+03	1.664623376333871807e+00
1.698000000000000000e+03	1.664614720163626327e+00
1.699000000000000000e+03	1.664021772501821150e+00
1.700000000000000000e+03	1.663316294626826508e+00
1.701000000000000000e+03	1.663183566683064774e+00
1.702000000000000000e+03	1.663099890370693057e+00
1.703000000000000000e+03	1.663389872073911757e+00
1.704000000000000000e+03	1.663730348103561685e+00
1.705000000000000000e+03	1.662675738028671857e+00
1.706000000000000000e+03	1.662251585686650435e+00
1.707000000000000000e+03	1.662175122849483433e+00
1.708000000000000000e+03	1.661300849654704592e+00
1.709000000000000000e+03	1.661041164547344628e+00
1.710000000000000000e+03	1.660816104120965919e+00
1.711000000000000000e+03	1.661068575753121612e+00
1.712000000000000000e+03	1.660247682274855752e+00
1.713000000000000000e+03	1.659605682981660113e+00
1.714000000000000000e+03	1.659571058300678636e+00
1.715000000000000000e+03	1.659568172910596884e+00
1.716000000000000000e+03	1.658777576028189760e+00
1.717000000000000000e+03	1.659097854327267196e+00
1.718000000000000000e+03	1.659680703123786127e+00
1.719000000000000000e+03	1.658803544538925756e+00
1.720000000000000000e+03	1.658356309076250312e+00
1.721000000000000000e+03	1.657520988647575688e+00
1.722000000000000000e+03	1.656785214176722087e+00
1.723000000000000000e+03	1.656185053039712418e+00
1.724000000000000000e+03	1.656251417011593174e+00
1.725000000000000000e+03	1.655002043106183152e+00
1.726000000000000000e+03	1.655085719418554868e+00
1.727000000000000000e+03	1.654172493457672033e+00
1.728000000000000000e+03	1.653409307781041893e+00
1.729000000000000000e+03	1.652866854445667721e+00
1.730000000000000000e+03	1.652295547209475579e+00
1.731000000000000000e+03	1.651236609049463233e+00
1.732000000000000000e+03	1.650337810038989383e+00
1.733000000000000000e+03	1.649463536844210765e+00
1.734000000000000000e+03	1.648470962656078953e+00
1.735000000000000000e+03	1.648137700101633740e+00
1.736000000000000000e+03	1.647091746196989170e+00
1.737000000000000000e+03	1.646468501939325257e+00
1.738000000000000000e+03	1.646126583214634342e+00
1.739000000000000000e+03	1.645803419525475153e+00
1.740000000000000000e+03	1.644852683493529533e+00
1.741000000000000000e+03	1.644121237107798894e+00
1.742000000000000000e+03	1.642936784479229084e+00
1.743000000000000000e+03	1.641677311708532816e+00
1.744000000000000000e+03	1.641058395535991643e+00
1.745000000000000000e+03	1.641543141069730316e+00
1.746000000000000000e+03	1.641929783340688509e+00
1.747000000000000000e+03	1.642095693270390733e+00
1.748000000000000000e+03	1.642333737952137440e+00
1.749000000000000000e+03	1.641778300361395049e+00
1.750000000000000000e+03	1.641622489296979293e+00
1.751000000000000000e+03	1.641305096387983609e+00
1.752000000000000000e+03	1.641006458514519650e+00
1.753000000000000000e+03	1.640246158227971041e+00
1.754000000000000000e+03	1.639097772975423473e+00
1.755000000000000000e+03	1.638435575951655343e+00
1.756000000000000000e+03	1.637184759351204555e+00
1.757000000000000000e+03	1.636274418780403694e+00
1.758000000000000000e+03	1.635994535942471240e+00
1.759000000000000000e+03	1.635387161330256856e+00
1.760000000000000000e+03	1.634782672108124446e+00
1.761000000000000000e+03	1.634479706149537748e+00
1.762000000000000000e+03	1.633924268558795578e+00
1.763000000000000000e+03	1.633507329691978649e+00
1.764000000000000000e+03	1.632824934937638250e+00
1.765000000000000000e+03	1.632115128977520868e+00
1.766000000000000000e+03	1.631585659897514695e+00
1.767000000000000000e+03	1.631070617767917064e+00
1.768000000000000000e+03	1.630682532801918105e+00
1.769000000000000000e+03	1.630554132943278889e+00
1.770000000000000000e+03	1.629834228117875483e+00
1.771000000000000000e+03	1.629310529818032816e+00
1.772000000000000000e+03	1.628387204991863957e+00
1.773000000000000000e+03	1.627567754208639084e+00
1.774000000000000000e+03	1.627329709526892376e+00
1.775000000000000000e+03	1.626041382855378359e+00
1.776000000000000000e+03	1.626207292785080583e+00
1.777000000000000000e+03	1.625608574343111679e+00
1.778000000000000000e+03	1.625650412499297426e+00
1.779000000000000000e+03	1.626055809805787344e+00
1.780000000000000000e+03	1.626550654204812263e+00
1.781000000000000000e+03	1.626426582431295786e+00
1.782000000000000000e+03	1.626749746120454976e+00
1.783000000000000000e+03	1.626914213355116212e+00
1.784000000000000000e+03	1.626830537042744496e+00
1.785000000000000000e+03	1.627175341157516941e+00
1.786000000000000000e+03	1.626642986687429016e+00
1.787000000000000000e+03	1.626869489808848490e+00
1.788000000000000000e+03	1.627026743568305456e+00
1.789000000000000000e+03	1.626136600728076864e+00
1.790000000000000000e+03	1.626192865834671597e+00
1.791000000000000000e+03	1.625180093915967516e+00
1.792000000000000000e+03	1.624848274056563069e+00
1.793000000000000000e+03	1.624030265968379183e+00
1.794000000000000000e+03	1.623356527384284043e+00
1.795000000000000000e+03	1.622325000430048458e+00
1.796000000000000000e+03	1.621915275038436022e+00
1.797000000000000000e+03	1.621305015036139885e+00
1.798000000000000000e+03	1.621599324824481325e+00
1.799000000000000000e+03	1.622180730925959491e+00
1.800000000000000000e+03	1.622053773762361262e+00
1.801000000000000000e+03	1.621996065960725764e+00
1.802000000000000000e+03	1.621022246808125677e+00
1.803000000000000000e+03	1.620197025244737077e+00
1.804000000000000000e+03	1.620308112762885777e+00
1.805000000000000000e+03	1.620850566098259726e+00
1.806000000000000000e+03	1.621338197022080374e+00
1.807000000000000000e+03	1.621006377162675705e+00
1.808000000000000000e+03	1.620498548508282788e+00
1.809000000000000000e+03	1.620603865246267761e+00
1.810000000000000000e+03	1.620344180138907797e+00
1.811000000000000000e+03	1.619793070633288146e+00
1.812000000000000000e+03	1.620078724251384106e+00
1.813000000000000000e+03	1.620521631628937254e+00
1.814000000000000000e+03	1.620733707799947743e+00
1.815000000000000000e+03	1.620501433898364763e+00
1.816000000000000000e+03	1.620323982408335306e+00
1.817000000000000000e+03	1.620166728648878340e+00
1.818000000000000000e+03	1.620220108365391321e+00
1.819000000000000000e+03	1.621019361418043925e+00
1.820000000000000000e+03	1.620792858296624228e+00
1.821000000000000000e+03	1.621453612625351148e+00
1.822000000000000000e+03	1.622226897167267756e+00
1.823000000000000000e+03	1.622430317168033209e+00
1.824000000000000000e+03	1.622030690641707018e+00
1.825000000000000000e+03	1.623155992773600342e+00
1.826000000000000000e+03	1.622424546387869704e+00
1.827000000000000000e+03	1.622845813339809151e+00
1.828000000000000000e+03	1.623190617454581819e+00
1.829000000000000000e+03	1.622926604262099115e+00
1.830000000000000000e+03	1.622545732771304428e+00
1.831000000000000000e+03	1.621926816598763033e+00
1.832000000000000000e+03	1.620707739289211968e+00
1.833000000000000000e+03	1.620732265104907199e+00
1.834000000000000000e+03	1.620714952764416239e+00
1.835000000000000000e+03	1.620026787229912335e+00
1.836000000000000000e+03	1.619677655030017149e+00
1.837000000000000000e+03	1.619078936588048023e+00
1.838000000000000000e+03	1.618530712472510347e+00
1.839000000000000000e+03	1.618167153322206175e+00
1.840000000000000000e+03	1.617807922257024966e+00
1.841000000000000000e+03	1.617095230906825831e+00
1.842000000000000000e+03	1.616897581686224106e+00
1.843000000000000000e+03	1.616695604380499640e+00
1.844000000000000000e+03	1.616627797713577674e+00
1.845000000000000000e+03	1.615548661822992838e+00
1.846000000000000000e+03	1.614277647491969558e+00
1.847000000000000000e+03	1.613002305075823761e+00
1.848000000000000000e+03	1.612775801954404287e+00
1.849000000000000000e+03	1.612129474576085908e+00
1.850000000000000000e+03	1.612012616277774146e+00
1.851000000000000000e+03	1.611944809610852403e+00
1.852000000000000000e+03	1.611435538261418499e+00
1.853000000000000000e+03	1.610722846911219364e+00
1.854000000000000000e+03	1.610064977972573974e+00
1.855000000000000000e+03	1.610204919391540201e+00
1.856000000000000000e+03	1.610262627193175700e+00
1.857000000000000000e+03	1.610734388471546374e+00
1.858000000000000000e+03	1.610515098825331171e+00
1.859000000000000000e+03	1.610341975420424454e+00
1.860000000000000000e+03	1.610522312300535663e+00
1.861000000000000000e+03	1.610380928186528671e+00
1.862000000000000000e+03	1.609603315559489545e+00
1.863000000000000000e+03	1.609034893713379155e+00
1.864000000000000000e+03	1.609026237543133675e+00
1.865000000000000000e+03	1.609271495700084875e+00
1.866000000000000000e+03	1.609558592013221823e+00
1.867000000000000000e+03	1.610532411165821909e+00
1.868000000000000000e+03	1.610326105774974703e+00
1.869000000000000000e+03	1.610613202088111873e+00
1.870000000000000000e+03	1.611200378969753544e+00
1.871000000000000000e+03	1.610040452156878743e+00
1.872000000000000000e+03	1.610396797831978422e+00
1.873000000000000000e+03	1.610639170598847869e+00
1.874000000000000000e+03	1.609969760099875469e+00
1.875000000000000000e+03	1.610008712865979241e+00
1.876000000000000000e+03	1.609428749459542063e+00
1.877000000000000000e+03	1.609117127330709884e+00
1.878000000000000000e+03	1.608949774705966895e+00
1.879000000000000000e+03	1.609378255133110835e+00
1.880000000000000000e+03	1.609560034708262810e+00
1.881000000000000000e+03	1.609446061800032357e+00
1.882000000000000000e+03	1.609437405629787099e+00
1.883000000000000000e+03	1.608881968039044708e+00
1.884000000000000000e+03	1.608814161372122964e+00
1.885000000000000000e+03	1.608291905767321284e+00
1.886000000000000000e+03	1.608385680944979246e+00
1.887000000000000000e+03	1.607807160233582611e+00
1.888000000000000000e+03	1.607465241508891918e+00
1.889000000000000000e+03	1.607647021084044114e+00
1.890000000000000000e+03	1.607756665907151605e+00
1.891000000000000000e+03	1.607647021084043892e+00
1.892000000000000000e+03	1.607072828457770219e+00
1.893000000000000000e+03	1.607328185480007665e+00
1.894000000000000000e+03	1.607563344771672398e+00
1.895000000000000000e+03	1.607501308884914160e+00
1.896000000000000000e+03	1.607250279947799676e+00
1.897000000000000000e+03	1.607250279947799676e+00
1.898000000000000000e+03	1.606181242922500640e+00
1.899000000000000000e+03	1.605817683772196691e+00
1.900000000000000000e+03	1.606468339235637588e+00
1.901000000000000000e+03	1.606058613844025151e+00
1.902000000000000000e+03	1.606416402214165595e+00
1.903000000000000000e+03	1.606280788880322108e+00
1.904000000000000000e+03	1.605482978522710491e+00
1.905000000000000000e+03	1.604530799795723883e+00
1.906000000000000000e+03	1.603323264046499830e+00
1.907000000000000000e+03	1.603672396246394793e+00
1.908000000000000000e+03	1.604274000078445672e+00
1.909000000000000000e+03	1.603450221210098059e+00
1.910000000000000000e+03	1.603342019082031555e+00
1.911000000000000000e+03	1.603324706741540817e+00
1.912000000000000000e+03	1.603492059366284028e+00
1.913000000000000000e+03	1.603789254544706999e+00
1.914000000000000000e+03	1.603812337665361021e+00
1.915000000000000000e+03	1.603366544897726342e+00
1.916000000000000000e+03	1.602610572696300473e+00
1.917000000000000000e+03	1.603013084612708639e+00
1.918000000000000000e+03	1.601612227728005600e+00
1.919000000000000000e+03	1.601302048294214408e+00
1.920000000000000000e+03	1.602003198084086311e+00
1.921000000000000000e+03	1.601736299501522076e+00
1.922000000000000000e+03	1.601414578507403874e+00
1.923000000000000000e+03	1.601704560210622574e+00
1.924000000000000000e+03	1.601952703757655305e+00
1.925000000000000000e+03	1.601765153402339603e+00
1.926000000000000000e+03	1.602397053830248996e+00
1.927000000000000000e+03	1.602120056382398294e+00
1.928000000000000000e+03	1.602809664611943408e+00
1.929000000000000000e+03	1.603891685892609997e+00
1.930000000000000000e+03	1.604714022065916623e+00
1.931000000000000000e+03	1.605807584906910446e+00
1.932000000000000000e+03	1.607300774274230459e+00
1.933000000000000000e+03	1.607807160233582611e+00
1.934000000000000000e+03	1.608180818249172805e+00
1.935000000000000000e+03	1.609167621657141112e+00
1.936000000000000000e+03	1.609659580666084056e+00
1.937000000000000000e+03	1.610069306057696714e+00
1.938000000000000000e+03	1.609708632297474296e+00
1.939000000000000000e+03	1.609420093289296583e+00
1.940000000000000000e+03	1.609635054850388824e+00
1.941000000000000000e+03	1.610075076837859998e+00
1.942000000000000000e+03	1.610634842513724907e+00
1.943000000000000000e+03	1.611213363225121542e+00
1.944000000000000000e+03	1.611574036985343739e+00
1.945000000000000000e+03	1.612272301385134110e+00
1.946000000000000000e+03	1.613485607914521669e+00
1.947000000000000000e+03	1.614677274018295972e+00
1.948000000000000000e+03	1.615141821821462376e+00
1.949000000000000000e+03	1.616333487925236678e+00
1.950000000000000000e+03	1.616233941967415211e+00
1.951000000000000000e+03	1.616513824805347666e+00
1.952000000000000000e+03	1.616839873884588386e+00
1.953000000000000000e+03	1.618061836584221425e+00
1.954000000000000000e+03	1.619034213041780523e+00
1.955000000000000000e+03	1.619420855312738716e+00
1.956000000000000000e+03	1.620886633474281968e+00
1.957000000000000000e+03	1.621254520709708657e+00
1.958000000000000000e+03	1.622521206955609196e+00
1.959000000000000000e+03	1.623564275470172014e+00
1.960000000000000000e+03	1.624714103417760569e+00
1.961000000000000000e+03	1.624751613488823576e+00
1.962000000000000000e+03	1.625836520159571918e+00
1.963000000000000000e+03	1.627980364990333051e+00
1.964000000000000000e+03	1.628857523575193422e+00
1.965000000000000000e+03	1.629994367267413979e+00
1.966000000000000000e+03	1.631167278335656778e+00
1.967000000000000000e+03	1.632066077346130628e+00
1.968000000000000000e+03	1.633273613095354682e+00
1.969000000000000000e+03	1.633355846712685411e+00
1.970000000000000000e+03	1.634093063878579555e+00
1.971000000000000000e+03	1.635568940905409052e+00
1.972000000000000000e+03	1.636541317362968151e+00
1.973000000000000000e+03	1.637554089281672232e+00
1.974000000000000000e+03	1.639002555102724745e+00
1.975000000000000000e+03	1.639746985743823604e+00
1.976000000000000000e+03	1.641071379791359419e+00
1.977000000000000000e+03	1.642154843767066996e+00
1.978000000000000000e+03	1.642460695115735447e+00
1.979000000000000000e+03	1.641895158659707032e+00
1.980000000000000000e+03	1.641831680077908029e+00
1.981000000000000000e+03	1.642312097526523962e+00
1.982000000000000000e+03	1.642864649727184601e+00
1.983000000000000000e+03	1.643557143346811245e+00
1.984000000000000000e+03	1.644111138242512649e+00
1.985000000000000000e+03	1.644696872429113554e+00
1.986000000000000000e+03	1.644831043067916276e+00
1.987000000000000000e+03	1.645109483210807744e+00
1.988000000000000000e+03	1.645644723070977644e+00
1.989000000000000000e+03	1.646139567470002341e+00
1.990000000000000000e+03	1.646497355840143006e+00
1.991000000000000000e+03	1.647110501232520896e+00
1.992000000000000000e+03	1.647520226624133333e+00
1.993000000000000000e+03	1.648091533860325253e+00
1.994000000000000000e+03	1.648144913576838233e+00
1.995000000000000000e+03	1.648886458827854895e+00
1.996000000000000000e+03	1.649941068902744945e+00
1.997000000000000000e+03	1.649616462518544768e+00
1.998000000000000000e+03	1.650471980677791883e+00
1.999000000000000000e+03	1.650864393728913804e+00
2.000000000000000000e+03	1.650552771600081847e+00
2.001000000000000000e+03	1.650607594011635593e+00
2.002000000000000000e+03	1.650981252027225787e+00
2.003000000000000000e+03	1.651063485644556517e+00
2.004000000000000000e+03	1.651236609049463233e+00
2.005000000000000000e+03	1.651274119120526240e+00
2.006000000000000000e+03	1.651265462950280760e+00
2.007000000000000000e+03	1.650779274721501322e+00
2.008000000000000000e+03	1.650311841528253165e+00
2.009000000000000000e+03	1.650508048053814125e+00
2.010000000000000000e+03	1.650881706069404320e+00
2.011000000000000000e+03	1.650727337700029107e+00
2.012000000000000000e+03	1.650587396281063102e+00
2.013000000000000000e+03	1.649863163370536956e+00
2.014000000000000000e+03	1.648791240955156390e+00
2.015000000000000000e+03	1.648264657265231969e+00
2.016000000000000000e+03	1.647991987902504007e+00
2.017000000000000000e+03	1.646872456550774189e+00
2.018000000000000000e+03	1.647841947618251535e+00
2.019000000000000000e+03	1.646729629741725986e+00
2.020000000000000000e+03	1.645348970587595439e+00
2.021000000000000000e+03	1.644092383206981145e+00
2.022000000000000000e+03	1.643313327884901032e+00
2.023000000000000000e+03	1.642202452703416693e+00
2.024000000000000000e+03	1.641610947736652060e+00
2.025000000000000000e+03	1.641120431422749881e+00
2.026000000000000000e+03	1.640363016526283246e+00
2.027000000000000000e+03	1.639667637516574406e+00
2.028000000000000000e+03	1.638318717653343359e+00
2.029000000000000000e+03	1.636568728568744913e+00
2.030000000000000000e+03	1.636228252539094985e+00
2.031000000000000000e+03	1.636095524595333472e+00
2.032000000000000000e+03	1.636197955943236693e+00
2.033000000000000000e+03	1.636333569277080180e+00
2.034000000000000000e+03	1.636524005022477635e+00
2.035000000000000000e+03	1.635511233103773332e+00
2.036000000000000000e+03	1.634973107853521679e+00
2.037000000000000000e+03	1.634398915227248228e+00
2.038000000000000000e+03	1.634359962461144011e+00
2.039000000000000000e+03	1.634365733241307739e+00
2.040000000000000000e+03	1.634482591539619722e+00
2.041000000000000000e+03	1.633774228274543105e+00
2.042000000000000000e+03	1.633244759194536933e+00
2.043000000000000000e+03	1.633064422314425723e+00
2.044000000000000000e+03	1.632618629546791045e+00
2.045000000000000000e+03	1.631972302168472666e+00
2.046000000000000000e+03	1.631144195215002535e+00
2.047000000000000000e+03	1.631113898619144020e+00
2.048000000000000000e+03	1.630039090813681479e+00
2.049000000000000000e+03	1.629203770385006855e+00
2.050000000000000000e+03	1.628379991516659242e+00
2.051000000000000000e+03	1.627561983428475356e+00
2.052000000000000000e+03	1.627303741016156158e+00
2.053000000000000000e+03	1.626960379596424699e+00
2.054000000000000000e+03	1.626739647255168508e+00
2.055000000000000000e+03	1.626839193212989976e+00
2.056000000000000000e+03	1.625806223563713404e+00
2.057000000000000000e+03	1.625138255759781769e+00
2.058000000000000000e+03	1.624334674622006869e+00
2.059000000000000000e+03	1.623290163412403064e+00
2.060000000000000000e+03	1.621873436882250274e+00
2.061000000000000000e+03	1.621531518157559359e+00
2.062000000000000000e+03	1.620761119005724726e+00
2.063000000000000000e+03	1.618559566373328096e+00
2.064000000000000000e+03	1.617760313320675714e+00
2.065000000000000000e+03	1.616079573598039998e+00
2.066000000000000000e+03	1.614939844515737466e+00
2.067000000000000000e+03	1.613635648198774142e+00
2.068000000000000000e+03	1.612842165926285043e+00
2.069000000000000000e+03	1.611721191879514459e+00
2.070000000000000000e+03	1.610352074285710922e+00
2.071000000000000000e+03	1.609609086339653050e+00
2.072000000000000000e+03	1.609174835132345605e+00
2.073000000000000000e+03	1.608294791157403258e+00
2.074000000000000000e+03	1.607118994699078707e+00
2.075000000000000000e+03	1.606176914837378122e+00
2.076000000000000000e+03	1.605051612705484576e+00
2.077000000000000000e+03	1.603777712984379766e+00
2.078000000000000000e+03	1.602671165888017946e+00
2.079000000000000000e+03	1.601808434253566338e+00
2.080000000000000000e+03	1.600926947583583448e+00
2.081000000000000000e+03	1.600031033963191129e+00
2.082000000000000000e+03	1.598829268994130803e+00
2.083000000000000000e+03	1.598197368566221188e+00
2.084000000000000000e+03	1.597786200479567986e+00
2.085000000000000000e+03	1.596321865013065500e+00
2.086000000000000000e+03	1.596320422318024734e+00
2.087000000000000000e+03	1.595707276925646845e+00
2.088000000000000000e+03	1.595108558483677941e+00
2.089000000000000000e+03	1.594333831246720568e+00
2.090000000000000000e+03	1.593028192234716034e+00
2.091000000000000000e+03	1.592677617339780083e+00
2.092000000000000000e+03	1.593184003299132012e+00
2.093000000000000000e+03	1.592987796773571274e+00
2.094000000000000000e+03	1.593520151243659200e+00
2.095000000000000000e+03	1.593186888689213987e+00
2.096000000000000000e+03	1.592617024148062832e+00
2.097000000000000000e+03	1.593010879894225518e+00
2.098000000000000000e+03	1.593538906279190925e+00
2.099000000000000000e+03	1.594524266992118022e+00
2.100000000000000000e+03	1.594489642311136768e+00
2.101000000000000000e+03	1.594843102596154472e+00
2.102000000000000000e+03	1.594426163729337542e+00
2.103000000000000000e+03	1.595085475363023697e+00
2.104000000000000000e+03	1.595678423024829318e+00
2.105000000000000000e+03	1.596585878205548426e+00
2.106000000000000000e+03	1.597141315796290595e+00
2.107000000000000000e+03	1.597841022891121732e+00
2.108000000000000000e+03	1.598315669559574381e+00
2.109000000000000000e+03	1.598523417645462352e+00
2.110000000000000000e+03	1.598058869842295948e+00
2.111000000000000000e+03	1.598040114806764445e+00
2.112000000000000000e+03	1.598135332679463172e+00
2.113000000000000000e+03	1.598268060623225129e+00
2.114000000000000000e+03	1.599481367152612687e+00
2.115000000000000000e+03	1.600251766304447321e+00
2.116000000000000000e+03	1.600585028858892533e+00
2.117000000000000000e+03	1.600991868860423217e+00
2.118000000000000000e+03	1.600926947583583448e+00
2.119000000000000000e+03	1.601864699360161293e+00
2.120000000000000000e+03	1.602790909576411904e+00
2.121000000000000000e+03	1.603520913267101555e+00
2.122000000000000000e+03	1.604220620361932692e+00
2.123000000000000000e+03	1.604789042208043082e+00
2.124000000000000000e+03	1.605123747457529282e+00
2.125000000000000000e+03	1.604885702775782574e+00
2.126000000000000000e+03	1.605081909301343535e+00
2.127000000000000000e+03	1.606485651576128548e+00
2.128000000000000000e+03	1.606914132003272488e+00
2.129000000000000000e+03	1.608078386901269807e+00
2.130000000000000000e+03	1.607921133141812842e+00
2.131000000000000000e+03	1.607309430444475939e+00
2.132000000000000000e+03	1.606671759236403041e+00
2.133000000000000000e+03	1.605739778239988924e+00
2.134000000000000000e+03	1.605207423769900998e+00
2.135000000000000000e+03	1.605705153559007670e+00
2.136000000000000000e+03	1.606032645333289377e+00
2.137000000000000000e+03	1.606967511719785469e+00
2.138000000000000000e+03	1.607407533707256420e+00
2.139000000000000000e+03	1.607284904628780930e+00
2.140000000000000000e+03	1.607335398955211936e+00
2.141000000000000000e+03	1.608046647610370083e+00
2.142000000000000000e+03	1.607599412147694640e+00
2.143000000000000000e+03	1.607546032431181882e+00
2.144000000000000000e+03	1.607769650162519603e+00
2.145000000000000000e+03	1.608531393144108979e+00
2.146000000000000000e+03	1.608858884918390686e+00
2.147000000000000000e+03	1.609239756409185373e+00
2.148000000000000000e+03	1.610316006909688458e+00
2.149000000000000000e+03	1.610631957123643154e+00
2.150000000000000000e+03	1.611299924927574789e+00
2.151000000000000000e+03	1.611819295142294939e+00
2.152000000000000000e+03	1.611845263653030935e+00
2.153000000000000000e+03	1.611765915425781959e+00
2.154000000000000000e+03	1.611585578545670971e+00
2.155000000000000000e+03	1.611386486630028259e+00
2.156000000000000000e+03	1.612021272448019404e+00
2.157000000000000000e+03	1.611735618829923222e+00
2.158000000000000000e+03	1.611315794573024762e+00
2.159000000000000000e+03	1.611393700105232529e+00
2.160000000000000000e+03	1.612529101102412321e+00
2.161000000000000000e+03	1.613295172169124214e+00
2.162000000000000000e+03	1.614149247633330564e+00
2.163000000000000000e+03	1.614895120969470188e+00
2.164000000000000000e+03	1.614586384230719984e+00
2.165000000000000000e+03	1.615387079978413354e+00
2.166000000000000000e+03	1.614922532175246950e+00
2.167000000000000000e+03	1.614986010757046175e+00
2.168000000000000000e+03	1.614336797988646044e+00
2.169000000000000000e+03	1.615082671324785668e+00
2.170000000000000000e+03	1.615121624090889663e+00
2.171000000000000000e+03	1.615470756290784848e+00
2.172000000000000000e+03	1.615935304093951030e+00
2.173000000000000000e+03	1.616456117003711945e+00
2.174000000000000000e+03	1.616835545799465867e+00
2.175000000000000000e+03	1.618002686087545161e+00
2.176000000000000000e+03	1.618460020415506850e+00
2.177000000000000000e+03	1.618982276020308753e+00
2.178000000000000000e+03	1.619560796731705166e+00
2.179000000000000000e+03	1.620217222975309568e+00
2.180000000000000000e+03	1.621355509362571112e+00
2.181000000000000000e+03	1.622033576031788771e+00
2.182000000000000000e+03	1.622310573479639473e+00
2.183000000000000000e+03	1.622532748515936429e+00
2.184000000000000000e+03	1.622526977735772702e+00
2.185000000000000000e+03	1.623860027953554219e+00
2.186000000000000000e+03	1.624510683416995116e+00
2.187000000000000000e+03	1.624617442850020854e+00
2.188000000000000000e+03	1.624706889942556076e+00
2.189000000000000000e+03	1.624525110367404102e+00
2.190000000000000000e+03	1.624779024694600560e+00
2.191000000000000000e+03	1.624640525970675320e+00
2.192000000000000000e+03	1.623986985117152448e+00
2.193000000000000000e+03	1.623747497740364976e+00
2.194000000000000000e+03	1.622187944401163762e+00
2.195000000000000000e+03	1.621597882129440338e+00
2.196000000000000000e+03	1.621316556596466896e+00
2.197000000000000000e+03	1.620557699004959495e+00
2.198000000000000000e+03	1.619112118573988734e+00
2.199000000000000000e+03	1.616819676154015895e+00
2.200000000000000000e+03	1.615876153597274545e+00
2.201000000000000000e+03	1.614737867210013222e+00
2.202000000000000000e+03	1.613853495149948358e+00
2.203000000000000000e+03	1.613225922807161705e+00
2.204000000000000000e+03	1.612987878125414998e+00
2.205000000000000000e+03	1.612210265498375872e+00
2.206000000000000000e+03	1.612201609328130392e+00
2.207000000000000000e+03	1.611879888334012190e+00
2.208000000000000000e+03	1.611770243510904699e+00
2.209000000000000000e+03	1.611514886488667253e+00
2.210000000000000000e+03	1.611048895990460084e+00
2.211000000000000000e+03	1.611447079821745509e+00
2.212000000000000000e+03	1.611063322940869069e+00
2.213000000000000000e+03	1.610418438257591678e+00
2.214000000000000000e+03	1.609070961089401397e+00
2.215000000000000000e+03	1.608273150731789780e+00
2.216000000000000000e+03	1.608573231300294726e+00
2.217000000000000000e+03	1.608752125485364948e+00
2.218000000000000000e+03	1.608326530448302538e+00
2.219000000000000000e+03	1.607489767324587149e+00
2.220000000000000000e+03	1.606824684910737044e+00
2.221000000000000000e+03	1.606697727747139037e+00
2.222000000000000000e+03	1.605974937531653657e+00
2.223000000000000000e+03	1.605764304055683933e+00
2.224000000000000000e+03	1.605683513133394191e+00
2.225000000000000000e+03	1.605944640935795142e+00
2.226000000000000000e+03	1.606244721504300088e+00
2.227000000000000000e+03	1.604936197102213580e+00
2.228000000000000000e+03	1.604252359652832194e+00
2.229000000000000000e+03	1.603404054968789572e+00
2.230000000000000000e+03	1.603917654403345994e+00
2.231000000000000000e+03	1.604272557383404685e+00
2.232000000000000000e+03	1.604377874121389436e+00
2.233000000000000000e+03	1.604703923200630378e+00
2.234000000000000000e+03	1.604927540931968322e+00
2.235000000000000000e+03	1.605120862067447529e+00
2.236000000000000000e+03	1.605335823628539771e+00
2.237000000000000000e+03	1.604816453413819843e+00
2.238000000000000000e+03	1.605465666182219753e+00
2.239000000000000000e+03	1.606231737248931868e+00
2.240000000000000000e+03	1.606308200086099092e+00
2.241000000000000000e+03	1.606798716400001270e+00
2.242000000000000000e+03	1.607987497113693820e+00
2.243000000000000000e+03	1.607981726333530315e+00
2.244000000000000000e+03	1.607882180375708847e+00
2.245000000000000000e+03	1.607538818955977167e+00
2.246000000000000000e+03	1.607408976402297185e+00
2.247000000000000000e+03	1.606870851152045532e+00
2.248000000000000000e+03	1.606337053986916841e+00
2.249000000000000000e+03	1.605620034551594966e+00
2.250000000000000000e+03	1.604525029015560378e+00
2.251000000000000000e+03	1.604536570575887389e+00
2.252000000000000000e+03	1.604918884761723064e+00
2.253000000000000000e+03	1.605312740507885527e+00
2.254000000000000000e+03	1.605937427460590650e+00
2.255000000000000000e+03	1.605921557815140677e+00
2.256000000000000000e+03	1.604607262632891107e+00
2.257000000000000000e+03	1.604965051003031329e+00
2.258000000000000000e+03	1.605116533982324789e+00
2.259000000000000000e+03	1.605239163060800278e+00
2.260000000000000000e+03	1.605164142918674042e+00
2.261000000000000000e+03	1.604826552279106089e+00
2.262000000000000000e+03	1.604135501354520432e+00
2.263000000000000000e+03	1.604207636106564916e+00
2.264000000000000000e+03	1.605488749302874218e+00
2.265000000000000000e+03	1.605709481644130188e+00
2.266000000000000000e+03	1.606637134555421786e+00
2.267000000000000000e+03	1.607178145195755192e+00
2.268000000000000000e+03	1.608035106050043073e+00
2.269000000000000000e+03	1.607876409595545342e+00
2.270000000000000000e+03	1.608278921511953286e+00
2.271000000000000000e+03	1.607837456829441347e+00
2.272000000000000000e+03	1.607113223918915201e+00
2.273000000000000000e+03	1.606616936824849295e+00
2.274000000000000000e+03	1.606472667320760550e+00
2.275000000000000000e+03	1.606374564057980070e+00
2.276000000000000000e+03	1.607323857394884925e+00
2.277000000000000000e+03	1.606798716400001492e+00
2.278000000000000000e+03	1.607218540656899952e+00
2.279000000000000000e+03	1.607253165337881207e+00
2.280000000000000000e+03	1.607006464485889241e+00
2.281000000000000000e+03	1.606691956966975532e+00
2.282000000000000000e+03	1.607468126898973670e+00
2.283000000000000000e+03	1.607283461933739943e+00
2.284000000000000000e+03	1.607427731437828911e+00
2.285000000000000000e+03	1.607206999096572719e+00
2.286000000000000000e+03	1.606371678667898095e+00
2.287000000000000000e+03	1.606792945619837765e+00
2.288000000000000000e+03	1.606611166044685568e+00
2.289000000000000000e+03	1.606612608739726777e+00
2.290000000000000000e+03	1.606520276257109581e+00
2.291000000000000000e+03	1.606175472142337135e+00
2.292000000000000000e+03	1.605721023204457198e+00
2.293000000000000000e+03	1.605676299658189699e+00
2.294000000000000000e+03	1.606296658525772081e+00
2.295000000000000000e+03	1.607533048175813661e+00
2.296000000000000000e+03	1.607951429737671578e+00
2.297000000000000000e+03	1.608325087753261773e+00
2.298000000000000000e+03	1.609173392437304617e+00
2.299000000000000000e+03	1.610855574854981098e+00
2.300000000000000000e+03	1.611240774430898304e+00
2.301000000000000000e+03	1.611617317836570473e+00
2.302000000000000000e+03	1.612348764222301112e+00
2.303000000000000000e+03	1.612168427342190125e+00
2.304000000000000000e+03	1.610946464642557086e+00
2.305000000000000000e+03	1.610496343789799667e+00
2.306000000000000000e+03	1.610059207192410247e+00
2.307000000000000000e+03	1.610049108327124223e+00
2.308000000000000000e+03	1.609535508892567579e+00
2.309000000000000000e+03	1.609841360241236252e+00
2.310000000000000000e+03	1.610053436412246741e+00
2.311000000000000000e+03	1.609163293572018372e+00
2.312000000000000000e+03	1.608534278534190731e+00
2.313000000000000000e+03	1.608241411440890278e+00
2.314000000000000000e+03	1.607577771722081383e+00
2.315000000000000000e+03	1.607665776119575618e+00
2.316000000000000000e+03	1.607429174132869676e+00
2.317000000000000000e+03	1.607419075267583430e+00
2.318000000000000000e+03	1.607419075267583430e+00
2.319000000000000000e+03	1.607856211864973073e+00
2.320000000000000000e+03	1.607593641367531134e+00
2.321000000000000000e+03	1.607204113706491189e+00
2.322000000000000000e+03	1.607407533707256420e+00
2.323000000000000000e+03	1.607622495268348883e+00
2.324000000000000000e+03	1.607836014134400360e+00
2.325000000000000000e+03	1.608104355412005582e+00
2.326000000000000000e+03	1.607263264203167452e+00
2.327000000000000000e+03	1.606642905335585070e+00
2.328000000000000000e+03	1.607160832855264232e+00
2.329000000000000000e+03	1.606905475833027008e+00
2.330000000000000000e+03	1.605369005614480482e+00
2.331000000000000000e+03	1.604298525894140681e+00
2.332000000000000000e+03	1.603686823196803779e+00
2.333000000000000000e+03	1.603543996387755799e+00
2.334000000000000000e+03	1.603379529153094563e+00
2.335000000000000000e+03	1.602593260355809957e+00
2.336000000000000000e+03	1.602516797518642733e+00
2.337000000000000000e+03	1.601708888295744870e+00
2.338000000000000000e+03	1.600114710275562624e+00
2.339000000000000000e+03	1.599223124740293267e+00
2.340000000000000000e+03	1.599054329420509291e+00
2.341000000000000000e+03	1.598470037928949150e+00
2.342000000000000000e+03	1.598014146296028226e+00
2.343000000000000000e+03	1.598454168283499399e+00
2.344000000000000000e+03	1.599127906867594540e+00
2.345000000000000000e+03	1.599583798500515464e+00
2.346000000000000000e+03	1.599839155522752909e+00
2.347000000000000000e+03	1.599117808002308294e+00
2.348000000000000000e+03	1.598884091405684327e+00
2.349000000000000000e+03	1.599466940202203702e+00
2.350000000000000000e+03	1.599968998076433113e+00
2.351000000000000000e+03	1.599267848286560989e+00
2.352000000000000000e+03	1.598885534100725314e+00
2.353000000000000000e+03	1.598605651262792859e+00
2.354000000000000000e+03	1.598611422042956365e+00
2.355000000000000000e+03	1.598129561899299445e+00
2.356000000000000000e+03	1.598822055518926089e+00
2.357000000000000000e+03	1.598627291688406116e+00
2.358000000000000000e+03	1.597875647572103208e+00
2.359000000000000000e+03	1.596867203738521646e+00
2.360000000000000000e+03	1.596395442460150971e+00
2.361000000000000000e+03	1.596264157211430224e+00
2.362000000000000000e+03	1.596220876360203489e+00
2.363000000000000000e+03	1.595701506145483339e+00
2.364000000000000000e+03	1.594612271389612257e+00
2.365000000000000000e+03	1.593934204720394376e+00
2.366000000000000000e+03	1.593586515215540178e+00
2.367000000000000000e+03	1.593411949115592474e+00
2.368000000000000000e+03	1.592501608544791836e+00
2.369000000000000000e+03	1.592181330245714399e+00
2.370000000000000000e+03	1.592096211238301917e+00
2.371000000000000000e+03	1.592657419609207814e+00
2.372000000000000000e+03	1.592143820174651170e+00
2.373000000000000000e+03	1.591946170954049444e+00
2.374000000000000000e+03	1.591673501591321482e+00
2.375000000000000000e+03	1.591237807688973049e+00
2.376000000000000000e+03	1.590275530096699974e+00
2.377000000000000000e+03	1.590786244141174643e+00
2.378000000000000000e+03	1.590131260592611007e+00
2.379000000000000000e+03	1.589959579882745278e+00
2.380000000000000000e+03	1.589395486121757628e+00
2.381000000000000000e+03	1.588842933921097433e+00
2.382000000000000000e+03	1.588765028388889444e+00
2.383000000000000000e+03	1.588876115907037700e+00
2.384000000000000000e+03	1.589271414348241374e+00
2.385000000000000000e+03	1.588954021439245690e+00
2.386000000000000000e+03	1.588739059878153448e+00
2.387000000000000000e+03	1.589144457184643144e+00
2.388000000000000000e+03	1.589409913072166614e+00
2.389000000000000000e+03	1.590106734776915998e+00
2.390000000000000000e+03	1.590502033218119671e+00
2.391000000000000000e+03	1.590939169815508869e+00
2.392000000000000000e+03	1.591666288116117212e+00
2.393000000000000000e+03	1.591749964428488706e+00
2.394000000000000000e+03	1.591695142016934739e+00
2.395000000000000000e+03	1.591263776199709046e+00
2.396000000000000000e+03	1.591471524285597017e+00
2.397000000000000000e+03	1.592393406416725110e+00
2.398000000000000000e+03	1.593185445994173222e+00
2.399000000000000000e+03	1.593041176490084254e+00
2.400000000000000000e+03	1.594045292238543077e+00
2.401000000000000000e+03	1.595004684440734177e+00
2.402000000000000000e+03	1.596041982175133267e+00
2.403000000000000000e+03	1.597408214378854829e+00
2.404000000000000000e+03	1.598832154384212556e+00
2.405000000000000000e+03	1.600117595665644377e+00
2.406000000000000000e+03	1.601072659782713181e+00
2.407000000000000000e+03	1.600967343044727986e+00
2.408000000000000000e+03	1.601296277514050681e+00
2.409000000000000000e+03	1.601195288861188448e+00
2.410000000000000000e+03	1.601250111272742416e+00
2.411000000000000000e+03	1.602141696808011773e+00
2.412000000000000000e+03	1.602847174683006415e+00
2.413000000000000000e+03	1.604286984333813448e+00
2.414000000000000000e+03	1.606530375122395826e+00
2.415000000000000000e+03	1.607204113706490967e+00
2.416000000000000000e+03	1.607991825198816560e+00
2.417000000000000000e+03	1.608263051866503535e+00
2.418000000000000000e+03	1.608401550590428997e+00
2.419000000000000000e+03	1.608059631865738304e+00
2.420000000000000000e+03	1.608893509599372162e+00
2.421000000000000000e+03	1.608952660096048648e+00
2.422000000000000000e+03	1.609457603360359812e+00
2.423000000000000000e+03	1.608902165769617421e+00
2.424000000000000000e+03	1.608817046762204939e+00
2.425000000000000000e+03	1.609213787898449377e+00
2.426000000000000000e+03	1.610432865208000663e+00
2.427000000000000000e+03	1.611614432446488721e+00
2.428000000000000000e+03	1.612115047625677144e+00
2.429000000000000000e+03	1.612896988337838788e+00
2.430000000000000000e+03	1.614224267775456800e+00
2.431000000000000000e+03	1.615498167496561610e+00
2.432000000000000000e+03	1.615581843808933327e+00
2.433000000000000000e+03	1.615679947071713585e+00
2.434000000000000000e+03	1.615802576150189296e+00
2.435000000000000000e+03	1.616200759981474722e+00
2.436000000000000000e+03	1.615668405511386574e+00
2.437000000000000000e+03	1.615837200831170772e+00
2.438000000000000000e+03	1.615922319838583032e+00
2.439000000000000000e+03	1.616558548351615165e+00
2.440000000000000000e+03	1.615844414306375043e+00
2.441000000000000000e+03	1.615453443950294332e+00
2.442000000000000000e+03	1.615163462247075632e+00
2.443000000000000000e+03	1.614253121676274549e+00
2.444000000000000000e+03	1.613471180964112683e+00
2.445000000000000000e+03	1.612201609328130392e+00
2.446000000000000000e+03	1.611640400957224717e+00
2.447000000000000000e+03	1.611777456986108970e+00
2.448000000000000000e+03	1.612409357414018363e+00
2.449000000000000000e+03	1.611797654716681460e+00
2.450000000000000000e+03	1.612047240958755401e+00
2.451000000000000000e+03	1.612849379401489536e+00
2.452000000000000000e+03	1.612527658407371334e+00
2.453000000000000000e+03	1.612190067767803381e+00
2.454000000000000000e+03	1.611587021240711737e+00
2.455000000000000000e+03	1.611087848756564078e+00
2.456000000000000000e+03	1.610160195845272479e+00
2.457000000000000000e+03	1.609656695276002303e+00
2.458000000000000000e+03	1.609839917546195487e+00
2.459000000000000000e+03	1.610194820526253956e+00
2.460000000000000000e+03	1.609603315559489545e+00
2.461000000000000000e+03	1.608985842081989137e+00
2.462000000000000000e+03	1.608146193568191773e+00
2.463000000000000000e+03	1.607988939808734807e+00
2.464000000000000000e+03	1.607602297537776614e+00
2.465000000000000000e+03	1.606878064627250247e+00
2.466000000000000000e+03	1.606062941929148113e+00
2.467000000000000000e+03	1.604776057952674861e+00
2.468000000000000000e+03	1.604584179512236863e+00
2.469000000000000000e+03	1.604826552279106089e+00
2.470000000000000000e+03	1.604727006321284843e+00
2.471000000000000000e+03	1.603764728729011990e+00
2.472000000000000000e+03	1.604771729867552343e+00
2.473000000000000000e+03	1.605109320507120518e+00
2.474000000000000000e+03	1.604722678236162103e+00
2.475000000000000000e+03	1.604413941497411900e+00
2.476000000000000000e+03	1.603883029722364739e+00
2.477000000000000000e+03	1.603829650005851759e+00
2.478000000000000000e+03	1.603720005182744268e+00
2.479000000000000000e+03	1.603790697239747765e+00
2.480000000000000000e+03	1.603634886175331786e+00
2.481000000000000000e+03	1.604004216105799241e+00
2.482000000000000000e+03	1.603769056814134508e+00
2.483000000000000000e+03	1.603554095253042044e+00
2.484000000000000000e+03	1.602894783619355890e+00
2.485000000000000000e+03	1.602689920923549671e+00
2.486000000000000000e+03	1.602342231418695251e+00
2.487000000000000000e+03	1.601136138364512185e+00
2.488000000000000000e+03	1.600674475951427533e+00
2.489000000000000000e+03	1.600042575523518362e+00
2.490000000000000000e+03	1.599749708430217909e+00
2.491000000000000000e+03	1.598624406298324363e+00
2.492000000000000000e+03	1.598099265303440930e+00
2.493000000000000000e+03	1.597610191684579517e+00
2.494000000000000000e+03	1.597895845302675477e+00
2.495000000000000000e+03	1.597885746437389454e+00
2.496000000000000000e+03	1.597274043740052329e+00
2.497000000000000000e+03	1.596633487141897678e+00
2.498000000000000000e+03	1.595412967137305627e+00
2.499000000000000000e+03	1.594574761318549028e+00
2.500000000000000000e+03	1.593250367271012990e+00
2.501000000000000000e+03	1.593185445994173000e+00
2.502000000000000000e+03	1.592054373082115948e+00
2.503000000000000000e+03	1.590907430524609367e+00
2.504000000000000000e+03	1.590693911658557891e+00
2.505000000000000000e+03	1.590712666694089394e+00
2.506000000000000000e+03	1.590568397190000649e+00
2.507000000000000000e+03	1.590007188819094752e+00
2.508000000000000000e+03	1.590794900311420124e+00
2.509000000000000000e+03	1.591477295065760522e+00
2.510000000000000000e+03	1.592637221878635323e+00
2.511000000000000000e+03	1.592487181594382850e+00
2.512000000000000000e+03	1.593134951667741994e+00
2.513000000000000000e+03	1.593028192234716034e+00
2.514000000000000000e+03	1.592097653933342905e+00
2.515000000000000000e+03	1.592442458048115128e+00
2.516000000000000000e+03	1.592101982018465423e+00
2.517000000000000000e+03	1.591967811379662701e+00
2.518000000000000000e+03	1.592530462445609363e+00
2.519000000000000000e+03	1.593504281598209449e+00
2.520000000000000000e+03	1.593593728690744671e+00
2.521000000000000000e+03	1.594335273941761333e+00
2.522000000000000000e+03	1.594224186423613077e+00
2.523000000000000000e+03	1.594750770113537719e+00
2.524000000000000000e+03	1.594007782167479625e+00
2.525000000000000000e+03	1.593877939613799644e+00
2.526000000000000000e+03	1.593094556206597012e+00
2.527000000000000000e+03	1.592517478190241365e+00
2.528000000000000000e+03	1.591787474499551491e+00
2.529000000000000000e+03	1.591506148966578271e+00
2.530000000000000000e+03	1.591524904002109775e+00
2.531000000000000000e+03	1.590641974637085898e+00
2.532000000000000000e+03	1.590578496055286672e+00
2.533000000000000000e+03	1.590643417332126663e+00
2.534000000000000000e+03	1.590447210806565703e+00
2.535000000000000000e+03	1.590503475913160436e+00
2.536000000000000000e+03	1.590695354353598656e+00
2.537000000000000000e+03	1.590344779458662483e+00
2.538000000000000000e+03	1.591263776199709046e+00
2.539000000000000000e+03	1.590737192509784403e+00
2.540000000000000000e+03	1.591294072795567560e+00
2.541000000000000000e+03	1.591579726413663742e+00
2.542000000000000000e+03	1.592226053791981899e+00
2.543000000000000000e+03	1.591790359889633466e+00
2.544000000000000000e+03	1.591399389533552533e+00
2.545000000000000000e+03	1.591579726413663742e+00
2.546000000000000000e+03	1.592028404571379951e+00
2.547000000000000000e+03	1.591774490244183493e+00
2.548000000000000000e+03	1.590555412934632429e+00
2.549000000000000000e+03	1.590887232794036876e+00
2.550000000000000000e+03	1.590594365700736645e+00
2.551000000000000000e+03	1.590109620166997750e+00
2.552000000000000000e+03	1.589806654208411274e+00
2.553000000000000000e+03	1.589207935766442148e+00
2.554000000000000000e+03	1.588743387963276188e+00
2.555000000000000000e+03	1.589500802859742601e+00
2.556000000000000000e+03	1.590037485414953267e+00
2.557000000000000000e+03	1.590310154777681451e+00
2.558000000000000000e+03	1.590548199459427936e+00
2.559000000000000000e+03	1.590693911658557891e+00
2.560000000000000000e+03	1.591643204995462746e+00
2.561000000000000000e+03	1.592673289254657565e+00
2.562000000000000000e+03	1.592821886843869050e+00
2.563000000000000000e+03	1.592527577055527832e+00
2.564000000000000000e+03	1.593407621030469956e+00
2.565000000000000000e+03	1.593896694649331369e+00
2.566000000000000000e+03	1.594293435785575586e+00
2.567000000000000000e+03	1.594873399192013208e+00
2.568000000000000000e+03	1.595195120186131410e+00
2.569000000000000000e+03	1.594040964153420337e+00
2.570000000000000000e+03	1.592720898191006818e+00
2.571000000000000000e+03	1.591989451805276179e+00
2.572000000000000000e+03	1.590637646551963158e+00
2.573000000000000000e+03	1.589218034631728393e+00
2.574000000000000000e+03	1.588759257608725717e+00
2.575000000000000000e+03	1.588247100869210282e+00
2.576000000000000000e+03	1.588284610940273289e+00
2.577000000000000000e+03	1.588278840160109784e+00
2.578000000000000000e+03	1.587990301151932071e+00
2.579000000000000000e+03	1.587469488242171156e+00
2.580000000000000000e+03	1.586846243984507021e+00
2.581000000000000000e+03	1.586394680436708615e+00
2.582000000000000000e+03	1.584646134047151378e+00
2.583000000000000000e+03	1.584477338727367179e+00
2.584000000000000000e+03	1.584351824258809938e+00
2.585000000000000000e+03	1.584480224117449154e+00
2.586000000000000000e+03	1.584139748087799227e+00
2.587000000000000000e+03	1.584009905534119245e+00
2.588000000000000000e+03	1.583841110214335268e+00
2.589000000000000000e+03	1.583621820568120064e+00
2.590000000000000000e+03	1.583770418157331550e+00
2.591000000000000000e+03	1.584663446387641894e+00
2.592000000000000000e+03	1.584379235464586699e+00
2.593000000000000000e+03	1.584589868940556645e+00
2.594000000000000000e+03	1.584474453337285427e+00
2.595000000000000000e+03	1.584572556600065907e+00
2.596000000000000000e+03	1.584347496173687198e+00
2.597000000000000000e+03	1.583712710355696052e+00
2.598000000000000000e+03	1.583942098867197501e+00
2.599000000000000000e+03	1.584025775179568996e+00
2.600000000000000000e+03	1.584014233619241985e+00
2.601000000000000000e+03	1.583349151205391880e+00
2.602000000000000000e+03	1.583621820568120064e+00
2.603000000000000000e+03	1.584435500571181432e+00
2.604000000000000000e+03	1.584397990500118203e+00
2.605000000000000000e+03	1.583526602695421559e+00
2.606000000000000000e+03	1.582692724961787478e+00
2.607000000000000000e+03	1.583031758296396418e+00
2.608000000000000000e+03	1.582535471202330735e+00
2.609000000000000000e+03	1.581994460561997329e+00
2.610000000000000000e+03	1.580973032473047990e+00
2.611000000000000000e+03	1.580509927364922573e+00
2.612000000000000000e+03	1.579670278851125209e+00
2.613000000000000000e+03	1.579015295302561572e+00
2.614000000000000000e+03	1.578713772039015861e+00
2.615000000000000000e+03	1.578070330050779457e+00
2.616000000000000000e+03	1.578187188349091219e+00
2.617000000000000000e+03	1.578459857711819403e+00
2.618000000000000000e+03	1.577825071893828035e+00
2.619000000000000000e+03	1.577074870472566115e+00
2.620000000000000000e+03	1.576718524797466436e+00
2.621000000000000000e+03	1.576463167775229213e+00
2.622000000000000000e+03	1.575890417843996083e+00
2.623000000000000000e+03	1.575528301388732899e+00
2.624000000000000000e+03	1.575775002240725087e+00
2.625000000000000000e+03	1.574557367626214788e+00
2.626000000000000000e+03	1.573823035850402174e+00
2.627000000000000000e+03	1.573830249325606667e+00
2.628000000000000000e+03	1.573883629042119647e+00
2.629000000000000000e+03	1.573390227338135494e+00
2.630000000000000000e+03	1.572579432725155879e+00
2.631000000000000000e+03	1.573632600105004720e+00
2.632000000000000000e+03	1.574211120816401355e+00
2.633000000000000000e+03	1.573821593155361409e+00
2.634000000000000000e+03	1.572971845776277799e+00
2.635000000000000000e+03	1.572254826340955924e+00
2.636000000000000000e+03	1.572403423930167410e+00
2.637000000000000000e+03	1.573840348190892913e+00
2.638000000000000000e+03	1.573385899253012976e+00
2.639000000000000000e+03	1.573185364642329276e+00
2.640000000000000000e+03	1.573146411876225281e+00
2.641000000000000000e+03	1.572968960386195825e+00
2.642000000000000000e+03	1.572416408185535408e+00
2.643000000000000000e+03	1.573394555423258234e+00
2.644000000000000000e+03	1.574342406065122324e+00
2.645000000000000000e+03	1.575216679259900943e+00
2.646000000000000000e+03	1.575304683657395177e+00
2.647000000000000000e+03	1.576575697988418234e+00
2.648000000000000000e+03	1.576950798699049416e+00
2.649000000000000000e+03	1.576763248343733936e+00
2.650000000000000000e+03	1.576803643804878696e+00
2.651000000000000000e+03	1.577209041111368615e+00
2.652000000000000000e+03	1.578110725511924217e+00
2.653000000000000000e+03	1.578345884803589172e+00
2.654000000000000000e+03	1.579070117714115540e+00
2.655000000000000000e+03	1.579178319842182043e+00
2.656000000000000000e+03	1.578738297854711092e+00
2.657000000000000000e+03	1.578811875301796119e+00
2.658000000000000000e+03	1.579295178140494027e+00
2.659000000000000000e+03	1.580013640270856667e+00
2.660000000000000000e+03	1.579443775729705735e+00
2.661000000000000000e+03	1.579383182537988262e+00
2.662000000000000000e+03	1.579690476581697700e+00
2.663000000000000000e+03	1.580248799562521622e+00
2.664000000000000000e+03	1.580244471477399104e+00
2.665000000000000000e+03	1.580450776868246088e+00
2.666000000000000000e+03	1.580628228358275544e+00
2.667000000000000000e+03	1.580481073464104824e+00
2.668000000000000000e+03	1.580528682400454077e+00
2.669000000000000000e+03	1.581411611765478176e+00
2.670000000000000000e+03	1.582404185953609765e+00
2.671000000000000000e+03	1.583504962269808081e+00
2.672000000000000000e+03	1.584014233619241985e+00
2.673000000000000000e+03	1.584979396601596591e+00
2.674000000000000000e+03	1.586078730222753919e+00
2.675000000000000000e+03	1.587100158311703257e+00
2.676000000000000000e+03	1.587375713064512972e+00
2.677000000000000000e+03	1.587296364837264218e+00
2.678000000000000000e+03	1.587710418313999394e+00
2.679000000000000000e+03	1.588310579451009286e+00
2.680000000000000000e+03	1.588922282148346188e+00
2.681000000000000000e+03	1.588955464134286455e+00
2.682000000000000000e+03	1.589992761868685767e+00
2.683000000000000000e+03	1.590373633359480454e+00
2.684000000000000000e+03	1.590408258040461931e+00
2.685000000000000000e+03	1.590291399742149725e+00
2.686000000000000000e+03	1.591911546273068190e+00
2.687000000000000000e+03	1.592984911383489521e+00
2.688000000000000000e+03	1.593185445994173000e+00
2.689000000000000000e+03	1.593699045428729644e+00
2.690000000000000000e+03	1.593233054930522252e+00
2.691000000000000000e+03	1.593137837057823747e+00
2.692000000000000000e+03	1.593752425145242402e+00
2.693000000000000000e+03	1.593990469826989109e+00
2.694000000000000000e+03	1.593880825003881618e+00
2.695000000000000000e+03	1.593723571244424431e+00
2.696000000000000000e+03	1.594613714084653022e+00
2.697000000000000000e+03	1.595591861322375848e+00
2.698000000000000000e+03	1.595348045860465414e+00
2.699000000000000000e+03	1.595676980329788108e+00
2.700000000000000000e+03	1.596298781892411256e+00
2.701000000000000000e+03	1.596500759198135722e+00
2.702000000000000000e+03	1.596451707566745704e+00
2.703000000000000000e+03	1.595633699478561596e+00
2.704000000000000000e+03	1.594750770113537497e+00
2.705000000000000000e+03	1.593978928266661876e+00
2.706000000000000000e+03	1.593404735640388203e+00
2.707000000000000000e+03	1.593045504575206772e+00
2.708000000000000000e+03	1.592266449253126881e+00
2.709000000000000000e+03	1.591765834073938235e+00
2.710000000000000000e+03	1.591549429817805006e+00
2.711000000000000000e+03	1.591044486553493620e+00
2.712000000000000000e+03	1.590774702580847411e+00
2.713000000000000000e+03	1.589997089953808285e+00
2.714000000000000000e+03	1.588880443992160441e+00
2.715000000000000000e+03	1.587616643136341654e+00
2.716000000000000000e+03	1.585576672348524507e+00
2.717000000000000000e+03	1.583741564256513801e+00
2.718000000000000000e+03	1.582106990775186572e+00
2.719000000000000000e+03	1.580443996201553958e+00
2.720000000000000000e+03	1.579050352792055190e+00
2.721000000000000000e+03	1.578067877469209845e+00
2.722000000000000000e+03	1.577275837891761734e+00
2.723000000000000000e+03	1.576674234059710855e+00
2.724000000000000000e+03	1.575628280155066507e+00
2.725000000000000000e+03	1.575685987956702228e+00
2.726000000000000000e+03	1.575879309092181213e+00
2.727000000000000000e+03	1.575983183135125199e+00
2.728000000000000000e+03	1.576151978454909397e+00
2.729000000000000000e+03	1.575703300297192744e+00
2.730000000000000000e+03	1.575261835614680805e+00
2.731000000000000000e+03	1.573596965537495063e+00
2.732000000000000000e+03	1.573304098444194388e+00
2.733000000000000000e+03	1.573247833337599877e+00
2.734000000000000000e+03	1.573407972487138595e+00
2.735000000000000000e+03	1.573641689083762341e+00
2.736000000000000000e+03	1.572898701137704691e+00
2.737000000000000000e+03	1.571784940566138378e+00
2.738000000000000000e+03	1.571782055176056403e+00
2.739000000000000000e+03	1.571953735885922354e+00
2.740000000000000000e+03	1.572005672907394347e+00
2.741000000000000000e+03	1.572705380002225484e+00
2.742000000000000000e+03	1.573514731920164333e+00
2.743000000000000000e+03	1.573314197309480633e+00
2.744000000000000000e+03	1.572843878726150946e+00
2.745000000000000000e+03	1.572320180426308056e+00
2.746000000000000000e+03	1.572141286241238056e+00
2.747000000000000000e+03	1.571183336734087721e+00
2.748000000000000000e+03	1.570798137158170515e+00
2.749000000000000000e+03	1.570674065384654039e+00
2.750000000000000000e+03	1.570176335595547368e+00
2.751000000000000000e+03	1.569450659989980235e+00
2.752000000000000000e+03	1.568661505802613654e+00
2.753000000000000000e+03	1.569349671337117780e+00
2.754000000000000000e+03	1.569069788499185325e+00
2.755000000000000000e+03	1.568997653747140841e+00
2.756000000000000000e+03	1.570451890348356860e+00
2.757000000000000000e+03	1.571065035740734750e+00
2.758000000000000000e+03	1.570839975314356041e+00
2.759000000000000000e+03	1.570151809779852137e+00
2.760000000000000000e+03	1.570340802830208382e+00
2.761000000000000000e+03	1.569889239282410198e+00
2.762000000000000000e+03	1.569729100132871480e+00
2.763000000000000000e+03	1.569681491196522227e+00
2.764000000000000000e+03	1.569251568074337300e+00
2.765000000000000000e+03	1.569229927648724043e+00
2.766000000000000000e+03	1.569691590061808473e+00
2.767000000000000000e+03	1.569398722968508242e+00
2.768000000000000000e+03	1.568947159420709836e+00
2.769000000000000000e+03	1.569597814884150733e+00
2.770000000000000000e+03	1.569819989920447689e+00
2.771000000000000000e+03	1.570337917440126851e+00
2.772000000000000000e+03	1.570812564108579279e+00
2.773000000000000000e+03	1.571013098719262757e+00
2.774000000000000000e+03	1.570806793328415552e+00
2.775000000000000000e+03	1.570118627793911648e+00
2.776000000000000000e+03	1.570275881553368613e+00
2.777000000000000000e+03	1.570314834319472608e+00
2.778000000000000000e+03	1.570951062832504519e+00
2.779000000000000000e+03	1.570909224676318772e+00
2.780000000000000000e+03	1.571108316591961485e+00
2.781000000000000000e+03	1.571936423545431616e+00
2.782000000000000000e+03	1.572175910922219533e+00
2.783000000000000000e+03	1.572083578439602558e+00
2.784000000000000000e+03	1.571994131347067558e+00
2.785000000000000000e+03	1.572197551347832789e+00
2.786000000000000000e+03	1.571417053330711910e+00
2.787000000000000000e+03	1.570694263115226530e+00
2.788000000000000000e+03	1.570990015598608736e+00
2.789000000000000000e+03	1.571443021841447685e+00
2.790000000000000000e+03	1.572136958156115316e+00
2.791000000000000000e+03	1.572372117447780049e+00
2.792000000000000000e+03	1.572800597874924211e+00
2.793000000000000000e+03	1.573087694188061159e+00
2.794000000000000000e+03	1.573282458018581131e+00
2.795000000000000000e+03	1.573272359153294886e+00
2.796000000000000000e+03	1.572856862981518944e+00
2.797000000000000000e+03	1.571793596736383858e+00
2.798000000000000000e+03	1.571649327232294890e+00
2.799000000000000000e+03	1.570832761839151548e+00
2.800000000000000000e+03	1.570938078577136521e+00
2.801000000000000000e+03	1.570164794035220135e+00
2.802000000000000000e+03	1.569183761407415556e+00
2.803000000000000000e+03	1.568531663248933894e+00
2.804000000000000000e+03	1.568668719277818147e+00
2.805000000000000000e+03	1.569048148073572069e+00
2.806000000000000000e+03	1.569290520840441294e+00
2.807000000000000000e+03	1.568722098994331127e+00
2.808000000000000000e+03	1.568251780411001217e+00
2.809000000000000000e+03	1.567455412748430588e+00
2.810000000000000000e+03	1.567210154591479387e+00
2.811000000000000000e+03	1.567370293741018106e+00
2.812000000000000000e+03	1.566674914731309709e+00
2.813000000000000000e+03	1.567163988350171122e+00
2.814000000000000000e+03	1.568270535446532943e+00
2.815000000000000000e+03	1.568960143676077834e+00
2.816000000000000000e+03	1.570218173751733115e+00
2.817000000000000000e+03	1.570822662973865524e+00
2.818000000000000000e+03	1.571646441842213138e+00
2.819000000000000000e+03	1.572859315563088556e+00
2.820000000000000000e+03	1.574241417412260091e+00
2.821000000000000000e+03	1.575213793869819412e+00
2.822000000000000000e+03	1.575645159687045105e+00
2.823000000000000000e+03	1.575340751033417419e+00
2.824000000000000000e+03	1.576111150185252274e+00
2.825000000000000000e+03	1.576492021676046740e+00
2.826000000000000000e+03	1.576466053165310743e+00
2.827000000000000000e+03	1.576106822100129534e+00
2.828000000000000000e+03	1.575391245359848647e+00
2.829000000000000000e+03	1.575642274296963352e+00
2.830000000000000000e+03	1.575402786920175657e+00
2.831000000000000000e+03	1.575743262949825585e+00
2.832000000000000000e+03	1.575226778125187188e+00
2.833000000000000000e+03	1.575105591741752464e+00
2.834000000000000000e+03	1.575701424793639838e+00
2.835000000000000000e+03	1.575702867488680603e+00
2.836000000000000000e+03	1.576474709335556224e+00
2.837000000000000000e+03	1.576014489617512560e+00
2.838000000000000000e+03	1.575499447487915150e+00
2.839000000000000000e+03	1.575362391459030675e+00
2.840000000000000000e+03	1.575019030039299217e+00
2.841000000000000000e+03	1.574291911738691319e+00
2.842000000000000000e+03	1.572665994427609348e+00
2.843000000000000000e+03	1.572292336412019154e+00
2.844000000000000000e+03	1.572041307474904226e+00
2.845000000000000000e+03	1.571285335273478578e+00
2.846000000000000000e+03	1.570626023639792201e+00
2.847000000000000000e+03	1.570921776123174629e+00
2.848000000000000000e+03	1.571468557543671540e+00
2.849000000000000000e+03	1.572054291730272446e+00
2.850000000000000000e+03	1.572882398683742577e+00
2.851000000000000000e+03	1.573189692727452016e+00
2.852000000000000000e+03	1.573857660531383651e+00
2.853000000000000000e+03	1.573847561666097405e+00
2.854000000000000000e+03	1.573727817977703669e+00
2.855000000000000000e+03	1.573372914997644978e+00
2.856000000000000000e+03	1.572396210454963139e+00
2.857000000000000000e+03	1.571622925913046753e+00
2.858000000000000000e+03	1.571614269742801273e+00
2.859000000000000000e+03	1.571133852294185118e+00
2.860000000000000000e+03	1.570695273001754932e+00
2.861000000000000000e+03	1.570639007895160200e+00
2.862000000000000000e+03	1.571237726337129104e+00
2.863000000000000000e+03	1.571221856691679353e+00
2.864000000000000000e+03	1.571128081514021613e+00
2.865000000000000000e+03	1.570921776123174407e+00
2.866000000000000000e+03	1.570268235269651758e+00
2.867000000000000000e+03	1.571229070166884068e+00
2.868000000000000000e+03	1.571133852294185118e+00
2.869000000000000000e+03	1.571298319528846577e+00
2.870000000000000000e+03	1.571908579531142713e+00
2.871000000000000000e+03	1.571532036125470544e+00
2.872000000000000000e+03	1.571837887474138995e+00
2.873000000000000000e+03	1.571849429034466228e+00
2.874000000000000000e+03	1.572191347759156699e+00
2.875000000000000000e+03	1.571693617970050250e+00
2.876000000000000000e+03	1.570940531158706133e+00
2.877000000000000000e+03	1.570796261654617165e+00
2.878000000000000000e+03	1.570601497824097414e+00
2.879000000000000000e+03	1.570832329030639407e+00
2.880000000000000000e+03	1.570828000945516889e+00
2.881000000000000000e+03	1.571034306336363873e+00
2.882000000000000000e+03	1.570996796265300866e+00
2.883000000000000000e+03	1.570969385059523882e+00
2.884000000000000000e+03	1.570722684207531916e+00
2.885000000000000000e+03	1.569556986614493610e+00
2.886000000000000000e+03	1.569092438811327206e+00
2.887000000000000000e+03	1.568887576115521210e+00
2.888000000000000000e+03	1.568575953986689253e+00
2.889000000000000000e+03	1.568311940794206549e+00
2.890000000000000000e+03	1.567408813698609960e+00
2.891000000000000000e+03	1.566926953554953039e+00
2.892000000000000000e+03	1.566498473127809099e+00
2.893000000000000000e+03	1.566497030432768112e+00
2.894000000000000000e+03	1.566572050574894348e+00
2.895000000000000000e+03	1.566355646318760897e+00
2.896000000000000000e+03	1.566173866743609144e+00
2.897000000000000000e+03	1.566484046177400113e+00
2.898000000000000000e+03	1.566805767171518315e+00
2.899000000000000000e+03	1.567970022069515856e+00
2.900000000000000000e+03	1.567867590721612636e+00
2.901000000000000000e+03	1.568309055404124575e+00
2.902000000000000000e+03	1.569435800231058886e+00
2.903000000000000000e+03	1.570786162789330920e+00
2.904000000000000000e+03	1.572423621660739901e+00
2.905000000000000000e+03	1.573983174999940893e+00
2.906000000000000000e+03	1.574938239117009253e+00
2.907000000000000000e+03	1.575875990893587097e+00
2.908000000000000000e+03	1.577240780402268117e+00
2.909000000000000000e+03	1.578607012605989901e+00
2.910000000000000000e+03	1.579373083672702016e+00
2.911000000000000000e+03	1.580245914172439869e+00
2.912000000000000000e+03	1.581498173467931423e+00
2.913000000000000000e+03	1.582897587657593697e+00
2.914000000000000000e+03	1.583781959717658783e+00
2.915000000000000000e+03	1.584858210218162089e+00
2.916000000000000000e+03	1.585130879580889829e+00
2.917000000000000000e+03	1.585425189369231269e+00
2.918000000000000000e+03	1.585866654051743430e+00
2.919000000000000000e+03	1.586357170365645608e+00
2.920000000000000000e+03	1.585651692490650966e+00
2.921000000000000000e+03	1.585614182419587737e+00
2.922000000000000000e+03	1.585464142135335264e+00
2.923000000000000000e+03	1.586325431074746106e+00
2.924000000000000000e+03	1.585881081002152193e+00
2.925000000000000000e+03	1.585960429229401170e+00
2.926000000000000000e+03	1.586953003417532759e+00
2.927000000000000000e+03	1.587948462995746102e+00
2.928000000000000000e+03	1.588016269662667845e+00
2.929000000000000000e+03	1.588568821863328484e+00
2.930000000000000000e+03	1.589629202718381595e+00
2.931000000000000000e+03	1.590108177471956985e+00
2.932000000000000000e+03	1.591301286270772053e+00
2.933000000000000000e+03	1.592254907692799648e+00
2.934000000000000000e+03	1.593016650674389023e+00
2.935000000000000000e+03	1.593124852802455749e+00
2.936000000000000000e+03	1.593427818761042225e+00
2.937000000000000000e+03	1.593537463584149938e+00
2.938000000000000000e+03	1.593860627273309127e+00
2.939000000000000000e+03	1.594029422593092882e+00
2.940000000000000000e+03	1.593980370961702864e+00
2.941000000000000000e+03	1.593419162590797189e+00
2.942000000000000000e+03	1.594452132240073539e+00
2.943000000000000000e+03	1.594492527701218521e+00
2.944000000000000000e+03	1.594294878480616795e+00
2.945000000000000000e+03	1.594838774511031732e+00
2.946000000000000000e+03	1.594978715929998181e+00
2.947000000000000000e+03	1.594323732381434322e+00
2.948000000000000000e+03	1.594219858338490337e+00
2.949000000000000000e+03	1.593191216774336727e+00
2.950000000000000000e+03	1.592146705564732923e+00
2.951000000000000000e+03	1.591434014214533788e+00
2.952000000000000000e+03	1.590506361303242189e+00
2.953000000000000000e+03	1.590142802152938240e+00
2.954000000000000000e+03	1.590455866976811183e+00
2.955000000000000000e+03	1.590246676195882225e+00
2.956000000000000000e+03	1.589541198320887583e+00
2.957000000000000000e+03	1.589554182576255581e+00
2.958000000000000000e+03	1.589057895482189675e+00
2.959000000000000000e+03	1.589134358319356899e+00
2.960000000000000000e+03	1.589127144844152406e+00
2.961000000000000000e+03	1.588912183283059942e+00
2.962000000000000000e+03	1.588610660019514231e+00
2.963000000000000000e+03	1.588066763989099073e+00
2.964000000000000000e+03	1.587998957322177107e+00
2.965000000000000000e+03	1.588017712357708611e+00
2.966000000000000000e+03	1.587237214340587732e+00
2.967000000000000000e+03	1.585928689938501446e+00
2.968000000000000000e+03	1.586642823983741568e+00
2.969000000000000000e+03	1.587082845971212741e+00
2.970000000000000000e+03	1.587310791787673203e+00
2.971000000000000000e+03	1.587785438456125853e+00
2.972000000000000000e+03	1.587606544271055409e+00
2.973000000000000000e+03	1.587237214340587954e+00
2.974000000000000000e+03	1.586466815188753099e+00
2.975000000000000000e+03	1.587123241432357723e+00
2.976000000000000000e+03	1.587404566965330943e+00
2.977000000000000000e+03	1.587928265265173611e+00
2.978000000000000000e+03	1.586740927246522048e+00
2.979000000000000000e+03	1.585892622562479204e+00
2.980000000000000000e+03	1.585293904120510522e+00
2.981000000000000000e+03	1.584129649222512981e+00
2.982000000000000000e+03	1.583721366525941532e+00
2.983000000000000000e+03	1.583477551064031097e+00
2.984000000000000000e+03	1.583748777731718294e+00
2.985000000000000000e+03	1.585136650361053334e+00
2.986000000000000000e+03	1.585233310928793049e+00
2.987000000000000000e+03	1.585204457027975300e+00
2.988000000000000000e+03	1.585321315326287284e+00
2.989000000000000000e+03	1.584605738586006396e+00
2.990000000000000000e+03	1.584835127097507623e+00
2.991000000000000000e+03	1.584585540855433905e+00
2.992000000000000000e+03	1.584125321137390241e+00
2.993000000000000000e+03	1.583059169502173402e+00
2.994000000000000000e+03	1.582562882408107496e+00
2.995000000000000000e+03	1.581925211200034598e+00
2.996000000000000000e+03	1.581630901411693380e+00
2.997000000000000000e+03	1.581270227651470961e+00
2.998000000000000000e+03	1.580775383252446264e+00
2.999000000000000000e+03	1.579113398565342052e+00
3.000000000000000000e+03	1.578381952179611414e+00
3.001000000000000000e+03	1.578283848916830934e+00
3.002000000000000000e+03	1.577317243239435340e+00
3.003000000000000000e+03	1.575472036282138388e+00
3.004000000000000000e+03	1.573916811028060136e+00
3.005000000000000000e+03	1.572513068753275345e+00
3.006000000000000000e+03	1.571702274140295508e+00
3.007000000000000000e+03	1.571205987046229602e+00
3.008000000000000000e+03	1.570346140801859747e+00
3.009000000000000000e+03	1.569810900941690068e+00
3.010000000000000000e+03	1.569458883351713130e+00
3.011000000000000000e+03	1.568537001220585037e+00
3.012000000000000000e+03	1.568235477957039326e+00
3.013000000000000000e+03	1.566414796815437604e+00
3.014000000000000000e+03	1.565011054540652591e+00
3.015000000000000000e+03	1.563367824889080104e+00
3.016000000000000000e+03	1.562562801056263995e+00
3.017000000000000000e+03	1.563007151128857686e+00
3.018000000000000000e+03	1.563304346307280657e+00
3.019000000000000000e+03	1.562138648714242350e+00
3.020000000000000000e+03	1.562295902473699538e+00
3.021000000000000000e+03	1.561894833252332360e+00
3.022000000000000000e+03	1.562184814955551060e+00
3.023000000000000000e+03	1.561684199776362636e+00
3.024000000000000000e+03	1.562533947155446246e+00
3.025000000000000000e+03	1.562275704743127047e+00
3.026000000000000000e+03	1.561551471832600679e+00
3.027000000000000000e+03	1.560642573956840806e+00
3.028000000000000000e+03	1.561271588994668225e+00
3.029000000000000000e+03	1.560341050693294873e+00
3.030000000000000000e+03	1.559547568420805774e+00
3.031000000000000000e+03	1.558475646005425430e+00
3.032000000000000000e+03	1.557477301037130335e+00
3.033000000000000000e+03	1.556548205430797971e+00
3.034000000000000000e+03	1.555463298760049407e+00
3.035000000000000000e+03	1.556070673372263569e+00
3.036000000000000000e+03	1.555999981315260072e+00
3.037000000000000000e+03	1.556742969261317722e+00
3.038000000000000000e+03	1.557043049829822889e+00
3.039000000000000000e+03	1.557116627276908138e+00
3.040000000000000000e+03	1.557724001889122523e+00
3.041000000000000000e+03	1.558794481609462101e+00
3.042000000000000000e+03	1.558018311677463741e+00
3.043000000000000000e+03	1.558394855083135688e+00
3.044000000000000000e+03	1.558759856928480403e+00
3.045000000000000000e+03	1.558214518203024479e+00
3.046000000000000000e+03	1.557610028980892070e+00
3.047000000000000000e+03	1.557399395504922346e+00
3.048000000000000000e+03	1.556893009545570195e+00
3.049000000000000000e+03	1.556496268409325978e+00
3.050000000000000000e+03	1.556968029687696431e+00
3.051000000000000000e+03	1.557767282740349035e+00
3.052000000000000000e+03	1.557442676356148858e+00
3.053000000000000000e+03	1.556620340182842455e+00
3.054000000000000000e+03	1.556240911387088532e+00
3.055000000000000000e+03	1.555907648832643098e+00
3.056000000000000000e+03	1.556259666422620036e+00
3.057000000000000000e+03	1.556396722451504511e+00
3.058000000000000000e+03	1.556020179045832563e+00
3.059000000000000000e+03	1.556173104720166789e+00
3.060000000000000000e+03	1.555838399470680367e+00
3.061000000000000000e+03	1.555093968829581730e+00
3.062000000000000000e+03	1.554824184856935521e+00
3.063000000000000000e+03	1.555078099184131979e+00
3.064000000000000000e+03	1.554821299466853546e+00
3.065000000000000000e+03	1.554509677338021589e+00
3.066000000000000000e+03	1.555659505285610145e+00
3.067000000000000000e+03	1.555790790534330892e+00
3.068000000000000000e+03	1.554731852374318546e+00
3.069000000000000000e+03	1.553266074212775294e+00
3.070000000000000000e+03	1.552162412506495226e+00
3.071000000000000000e+03	1.551526183993463537e+00
3.072000000000000000e+03	1.550871200444899678e+00
3.073000000000000000e+03	1.550976517182884651e+00
3.074000000000000000e+03	1.550504755904513976e+00
3.075000000000000000e+03	1.550198904555845303e+00
3.076000000000000000e+03	1.550122441718678301e+00
3.077000000000000000e+03	1.549255381999103953e+00
3.078000000000000000e+03	1.550087817037697047e+00
3.079000000000000000e+03	1.550397996471488238e+00
3.080000000000000000e+03	1.550799065692855416e+00
3.081000000000000000e+03	1.551455491936459818e+00
3.082000000000000000e+03	1.551572350234771802e+00
3.083000000000000000e+03	1.551455491936459818e+00
3.084000000000000000e+03	1.551692093923165539e+00
3.085000000000000000e+03	1.551031339594438396e+00
3.086000000000000000e+03	1.550209003421131770e+00
3.087000000000000000e+03	1.550340288669852740e+00
3.088000000000000000e+03	1.550167165264946023e+00
3.089000000000000000e+03	1.550543708670617971e+00
3.090000000000000000e+03	1.550716832075524687e+00
3.091000000000000000e+03	1.551187150658854375e+00
3.092000000000000000e+03	1.551128000162178111e+00
3.093000000000000000e+03	1.551565136759567309e+00
3.094000000000000000e+03	1.552052767683387957e+00
3.095000000000000000e+03	1.552912613927757590e+00
3.096000000000000000e+03	1.553528644710217232e+00
3.097000000000000000e+03	1.554443313366141055e+00
3.098000000000000000e+03	1.554962683580860983e+00
3.099000000000000000e+03	1.555988439754933061e+00
3.100000000000000000e+03	1.556704016495213949e+00
3.101000000000000000e+03	1.557259454085956119e+00
3.102000000000000000e+03	1.558348688841827201e+00
3.103000000000000000e+03	1.559297982178732056e+00
3.104000000000000000e+03	1.559960179202500186e+00
3.105000000000000000e+03	1.560092907146262142e+00
3.106000000000000000e+03	1.560095792536343673e+00
3.107000000000000000e+03	1.560688740198149072e+00
3.108000000000000000e+03	1.561208110412869221e+00
3.109000000000000000e+03	1.561332182186385475e+00
3.110000000000000000e+03	1.560964294950959008e+00
3.111000000000000000e+03	1.561307656370690466e+00
3.112000000000000000e+03	1.561208110412869221e+00
3.113000000000000000e+03	1.561972738784540349e+00
3.114000000000000000e+03	1.561590424598704896e+00
3.115000000000000000e+03	1.562057857791952831e+00
3.116000000000000000e+03	1.562119893678711069e+00
3.117000000000000000e+03	1.560502632537874579e+00
3.118000000000000000e+03	1.559117645298621069e+00
3.119000000000000000e+03	1.559619703172850480e+00
3.120000000000000000e+03	1.559091676787885072e+00
3.121000000000000000e+03	1.558341475366622930e+00
3.122000000000000000e+03	1.558292423735232690e+00
3.123000000000000000e+03	1.558455448274853161e+00
3.124000000000000000e+03	1.557302734937182853e+00
3.125000000000000000e+03	1.556592928977065471e+00
3.126000000000000000e+03	1.555894664577275321e+00
3.127000000000000000e+03	1.555521006561685127e+00
3.128000000000000000e+03	1.554594796345434293e+00
3.129000000000000000e+03	1.554306257337256358e+00
3.130000000000000000e+03	1.553981650953056182e+00
3.131000000000000000e+03	1.554705883863582550e+00
3.132000000000000000e+03	1.554664045707396802e+00
3.133000000000000000e+03	1.553926828541502436e+00
3.134000000000000000e+03	1.553228564141712287e+00
3.135000000000000000e+03	1.551865217328072255e+00
3.136000000000000000e+03	1.550263825832685516e+00
3.137000000000000000e+03	1.549493426680850883e+00
3.138000000000000000e+03	1.548443144691083795e+00
3.139000000000000000e+03	1.547613595042572454e+00
3.140000000000000000e+03	1.547228395466655027e+00
3.141000000000000000e+03	1.546974481139458568e+00
3.142000000000000000e+03	1.547744880291293423e+00
3.143000000000000000e+03	1.547714583695434687e+00
3.144000000000000000e+03	1.547540017595486983e+00
3.145000000000000000e+03	1.547799702702847169e+00
3.146000000000000000e+03	1.548761980295120022e+00
3.147000000000000000e+03	1.549253939304063188e+00
3.148000000000000000e+03	1.549334730226353152e+00
3.149000000000000000e+03	1.549556905262649886e+00
3.150000000000000000e+03	1.549767538738619832e+00
3.151000000000000000e+03	1.549559790652731639e+00
3.152000000000000000e+03	1.550679322004461458e+00
3.153000000000000000e+03	1.551283811226594089e+00
3.154000000000000000e+03	1.551354503283597586e+00
3.155000000000000000e+03	1.551296795481961865e+00
3.156000000000000000e+03	1.551980632931343251e+00
3.157000000000000000e+03	1.551846462292540529e+00
3.158000000000000000e+03	1.551726718604146793e+00
3.159000000000000000e+03	1.551301123567084606e+00
3.160000000000000000e+03	1.551516085128177069e+00
3.161000000000000000e+03	1.551881086973522006e+00
3.162000000000000000e+03	1.552103262009818962e+00
3.163000000000000000e+03	1.552416326833691684e+00
3.164000000000000000e+03	1.552295140450257183e+00
3.165000000000000000e+03	1.552204250662680973e+00
3.166000000000000000e+03	1.551858003852867762e+00
3.167000000000000000e+03	1.552323994351074932e+00
3.168000000000000000e+03	1.553658487263897214e+00
3.169000000000000000e+03	1.554466396486795077e+00
3.170000000000000000e+03	1.554965568970942513e+00
3.171000000000000000e+03	1.555624880604628890e+00
3.172000000000000000e+03	1.556667949119191707e+00
3.173000000000000000e+03	1.557115184581867151e+00
3.174000000000000000e+03	1.558386198912890430e+00
3.175000000000000000e+03	1.558576634658287663e+00
3.176000000000000000e+03	1.559059937496985571e+00
3.177000000000000000e+03	1.559090234092844085e+00
3.178000000000000000e+03	1.558609816644228152e+00
3.179000000000000000e+03	1.558350131536867966e+00
3.180000000000000000e+03	1.558156810401388981e+00
3.181000000000000000e+03	1.557814891676698288e+00
3.182000000000000000e+03	1.557827875932066286e+00
3.183000000000000000e+03	1.557320047277673369e+00
3.184000000000000000e+03	1.556800677062953220e+00
3.185000000000000000e+03	1.557123840752112409e+00
3.186000000000000000e+03	1.558277996784823483e+00
3.187000000000000000e+03	1.558171237351797966e+00
3.188000000000000000e+03	1.558152482316266241e+00
3.189000000000000000e+03	1.558252028274087486e+00
3.190000000000000000e+03	1.558879600616874361e+00
3.191000000000000000e+03	1.559621145867891245e+00
3.192000000000000000e+03	1.559510058349742767e+00
3.193000000000000000e+03	1.559674525584404225e+00
3.194000000000000000e+03	1.559384543881185525e+00
3.195000000000000000e+03	1.559322507994427287e+00
3.196000000000000000e+03	1.559352804590286024e+00
3.197000000000000000e+03	1.559196993525870045e+00
3.198000000000000000e+03	1.558687722176436141e+00
3.199000000000000000e+03	1.558490072955834194e+00
3.200000000000000000e+03	1.558152482316266241e+00
3.201000000000000000e+03	1.557709574938713315e+00
3.202000000000000000e+03	1.557122398057071422e+00
3.203000000000000000e+03	1.556650636778700747e+00
3.204000000000000000e+03	1.555637864859996888e+00
3.205000000000000000e+03	1.555095411524622495e+00
3.206000000000000000e+03	1.554502463862817319e+00
3.207000000000000000e+03	1.554053785705100665e+00
3.208000000000000000e+03	1.554073983435673156e+00
3.209000000000000000e+03	1.554141790102594900e+00
3.210000000000000000e+03	1.554467839181835842e+00
3.211000000000000000e+03	1.554153331662922133e+00
3.212000000000000000e+03	1.553909516201011698e+00
3.213000000000000000e+03	1.553567597476321227e+00
3.214000000000000000e+03	1.553957125137361173e+00
3.215000000000000000e+03	1.554203825989353138e+00
3.216000000000000000e+03	1.554371178614096571e+00
3.217000000000000000e+03	1.555626323299669878e+00
3.218000000000000000e+03	1.556900223020774909e+00
3.219000000000000000e+03	1.557103643021540140e+00
3.220000000000000000e+03	1.557976473521277994e+00
3.221000000000000000e+03	1.559631244733177713e+00
3.222000000000000000e+03	1.559745217641407722e+00
3.223000000000000000e+03	1.560069824025607677e+00
3.224000000000000000e+03	1.560553126864305584e+00
3.225000000000000000e+03	1.561350937221917201e+00
3.226000000000000000e+03	1.561962639919254325e+00
3.227000000000000000e+03	1.562073727437402582e+00
3.228000000000000000e+03	1.562603196517408755e+00
3.229000000000000000e+03	1.563040333114798175e+00
3.230000000000000000e+03	1.563672233542707568e+00
3.231000000000000000e+03	1.564369055247456730e+00
3.232000000000000000e+03	1.565891098515594715e+00
3.233000000000000000e+03	1.567309267740788492e+00
3.234000000000000000e+03	1.568151801644667609e+00
3.235000000000000000e+03	1.569202083634434919e+00
3.236000000000000000e+03	1.569966712006106047e+00
3.237000000000000000e+03	1.570201871297771001e+00
3.238000000000000000e+03	1.570633237114996694e+00
3.239000000000000000e+03	1.571221856691679353e+00
3.240000000000000000e+03	1.570884266052111400e+00
3.241000000000000000e+03	1.570601497824097192e+00
3.242000000000000000e+03	1.570035961368068556e+00
3.243000000000000000e+03	1.569870051438366554e+00
3.244000000000000000e+03	1.570113866900276767e+00
3.245000000000000000e+03	1.570628909029874176e+00
3.246000000000000000e+03	1.569971040091228787e+00
3.247000000000000000e+03	1.569132834272472188e+00
3.248000000000000000e+03	1.568627891008161246e+00
3.249000000000000000e+03	1.568245576822325571e+00
3.250000000000000000e+03	1.567167883626781499e+00
3.251000000000000000e+03	1.566618216816202835e+00
3.252000000000000000e+03	1.566297938517125399e+00
3.253000000000000000e+03	1.566006514118865933e+00
3.254000000000000000e+03	1.566375844049333388e+00
3.255000000000000000e+03	1.567058238803674008e+00
3.256000000000000000e+03	1.566970234406179774e+00
3.257000000000000000e+03	1.567250117244112229e+00
3.258000000000000000e+03	1.567659842635724665e+00
3.259000000000000000e+03	1.568486506894154031e+00
3.260000000000000000e+03	1.568151801644667831e+00
3.261000000000000000e+03	1.568210952141344094e+00
3.262000000000000000e+03	1.567701680791910412e+00
3.263000000000000000e+03	1.567320809301115503e+00
3.264000000000000000e+03	1.568659630299060526e+00
3.265000000000000000e+03	1.569415602500486617e+00
3.266000000000000000e+03	1.570149934276298787e+00
3.267000000000000000e+03	1.570411062078699960e+00
3.268000000000000000e+03	1.568955382782442953e+00
3.269000000000000000e+03	1.567945496253820625e+00
3.270000000000000000e+03	1.566939937810321037e+00
3.271000000000000000e+03	1.565087517377819593e+00
3.272000000000000000e+03	1.563056202760247704e+00
3.273000000000000000e+03	1.562037660061380340e+00
3.274000000000000000e+03	1.560785400765888564e+00
3.275000000000000000e+03	1.560427612395748120e+00
3.276000000000000000e+03	1.559217191256442536e+00
3.277000000000000000e+03	1.559147941894479583e+00
3.278000000000000000e+03	1.558739659197908134e+00
3.279000000000000000e+03	1.558589618913655661e+00
3.280000000000000000e+03	1.558661753665699923e+00
3.281000000000000000e+03	1.558201533947656703e+00
3.282000000000000000e+03	1.558702149126844905e+00
3.283000000000000000e+03	1.559870732109965186e+00
3.284000000000000000e+03	1.560309311402395149e+00
3.285000000000000000e+03	1.559749545726530462e+00
3.286000000000000000e+03	1.559678853669526966e+00
3.287000000000000000e+03	1.560140516082611395e+00
3.288000000000000000e+03	1.560558897644469090e+00
3.289000000000000000e+03	1.560553126864305584e+00
3.290000000000000000e+03	1.560182354238797142e+00
3.291000000000000000e+03	1.559895257925660195e+00
3.292000000000000000e+03	1.559890929840537677e+00
3.293000000000000000e+03	1.559465334803475267e+00
3.294000000000000000e+03	1.558601160473982894e+00
3.295000000000000000e+03	1.558125071110489479e+00
3.296000000000000000e+03	1.557729772669285806e+00
3.297000000000000000e+03	1.557167121603339144e+00
3.298000000000000000e+03	1.557155580043011911e+00
3.299000000000000000e+03	1.556631881743169243e+00
3.300000000000000000e+03	1.556617454792760480e+00
3.301000000000000000e+03	1.556868483729875186e+00
3.302000000000000000e+03	1.556474627983712500e+00
3.303000000000000000e+03	1.557099314936417400e+00
3.304000000000000000e+03	1.557542222313970326e+00
3.305000000000000000e+03	1.557734100754408546e+00
3.306000000000000000e+03	1.558540567282265421e+00
3.307000000000000000e+03	1.559400413526635276e+00
3.308000000000000000e+03	1.559538912250560738e+00
3.309000000000000000e+03	1.559818795088493193e+00
3.310000000000000000e+03	1.560117432961956929e+00
3.311000000000000000e+03	1.560775301900602319e+00
3.312000000000000000e+03	1.561443269704533954e+00
3.313000000000000000e+03	1.562060743182034361e+00
3.314000000000000000e+03	1.562375250700948293e+00
3.315000000000000000e+03	1.562942229852017473e+00
3.316000000000000000e+03	1.563386579924611386e+00
3.317000000000000000e+03	1.563600098790663084e+00
3.318000000000000000e+03	1.564045891558297763e+00
3.319000000000000000e+03	1.564542178652363447e+00
3.320000000000000000e+03	1.564142552126037256e+00
3.321000000000000000e+03	1.563519307868373343e+00
3.322000000000000000e+03	1.563442845031206119e+00
3.323000000000000000e+03	1.562262720487759049e+00
3.324000000000000000e+03	1.561858765876310118e+00
3.325000000000000000e+03	1.562008806160562591e+00
3.326000000000000000e+03	1.562000149990317333e+00
3.327000000000000000e+03	1.562241080062145793e+00
3.328000000000000000e+03	1.562647920063676477e+00
3.329000000000000000e+03	1.563633280776603574e+00
3.330000000000000000e+03	1.563364939498998130e+00
3.331000000000000000e+03	1.562880193965259457e+00
3.332000000000000000e+03	1.561567341478050430e+00
3.333000000000000000e+03	1.560869077078260059e+00
3.334000000000000000e+03	1.560538699913896599e+00
3.335000000000000000e+03	1.559308081044018301e+00
3.336000000000000000e+03	1.559544683030724244e+00
3.337000000000000000e+03	1.558729560332621888e+00
3.338000000000000000e+03	1.558657425580577627e+00
3.339000000000000000e+03	1.558348688841827201e+00
3.340000000000000000e+03	1.558112086855121259e+00
3.341000000000000000e+03	1.557742756924653804e+00
3.342000000000000000e+03	1.557677835647813813e+00
3.343000000000000000e+03	1.556887238765406689e+00
3.344000000000000000e+03	1.556714115360499973e+00
3.345000000000000000e+03	1.556324587699460027e+00
3.346000000000000000e+03	1.555971127414442101e+00
3.347000000000000000e+03	1.556434232522567518e+00
3.348000000000000000e+03	1.556346228125073505e+00
3.349000000000000000e+03	1.557025737489332151e+00
3.350000000000000000e+03	1.557638882881709819e+00
3.351000000000000000e+03	1.557615799761055797e+00
3.352000000000000000e+03	1.556206719514619419e+00
3.353000000000000000e+03	1.555437763057825773e+00
3.354000000000000000e+03	1.554061431988817521e+00
3.355000000000000000e+03	1.552855338934634455e+00
3.356000000000000000e+03	1.551255390134288703e+00
3.357000000000000000e+03	1.549580854000328856e+00
3.358000000000000000e+03	1.548377069258211058e+00
3.359000000000000000e+03	1.547292162587462494e+00
3.360000000000000000e+03	1.546777120457865085e+00
3.361000000000000000e+03	1.546575143152140619e+00
3.362000000000000000e+03	1.546536190386036402e+00
3.363000000000000000e+03	1.545555157758232045e+00
3.364000000000000000e+03	1.544028786404971543e+00
3.365000000000000000e+03	1.543131430089538680e+00
3.366000000000000000e+03	1.541955633631214351e+00
3.367000000000000000e+03	1.541381441004940456e+00
3.368000000000000000e+03	1.541802707956880125e+00
3.369000000000000000e+03	1.541791166396552892e+00
3.370000000000000000e+03	1.541431935331371461e+00
3.371000000000000000e+03	1.542176365972470098e+00
3.372000000000000000e+03	1.543215106401910175e+00
3.373000000000000000e+03	1.543855663000064826e+00
3.374000000000000000e+03	1.544350507399089967e+00
3.375000000000000000e+03	1.544418314066011710e+00
3.376000000000000000e+03	1.545037230238552883e+00
3.377000000000000000e+03	1.545266618750054333e+00
3.378000000000000000e+03	1.545620079035072258e+00
3.379000000000000000e+03	1.545938914639108486e+00
3.380000000000000000e+03	1.545292587260790329e+00
3.381000000000000000e+03	1.545595553219377027e+00
3.382000000000000000e+03	1.545097823430270356e+00
3.383000000000000000e+03	1.544252404136309265e+00
3.384000000000000000e+03	1.544041770660339541e+00
3.385000000000000000e+03	1.543858548390146579e+00
3.386000000000000000e+03	1.542630814910350256e+00
3.387000000000000000e+03	1.541732015899876407e+00
3.388000000000000000e+03	1.541229958025647218e+00
3.389000000000000000e+03	1.540639895753923572e+00
3.390000000000000000e+03	1.540248925397842417e+00
3.391000000000000000e+03	1.539847856176475460e+00
3.392000000000000000e+03	1.540243154617678911e+00
3.393000000000000000e+03	1.539582400288951769e+00
3.394000000000000000e+03	1.540302305114355397e+00
3.395000000000000000e+03	1.540160921000348182e+00
3.396000000000000000e+03	1.539971927949991937e+00
3.397000000000000000e+03	1.540243154617678911e+00
3.398000000000000000e+03	1.540462444263894115e+00
3.399000000000000000e+03	1.541289108522323481e+00
3.400000000000000000e+03	1.540840430364607050e+00
3.401000000000000000e+03	1.539819002275657489e+00
3.402000000000000000e+03	1.540577859867165333e+00
3.403000000000000000e+03	1.540473985824221348e+00
3.404000000000000000e+03	1.540000781850809686e+00
3.405000000000000000e+03	1.540776951782807824e+00
3.406000000000000000e+03	1.541300650082650492e+00
3.407000000000000000e+03	1.541413180295839735e+00
3.408000000000000000e+03	1.541397310650390207e+00
3.409000000000000000e+03	1.541424721856166968e+00
3.410000000000000000e+03	1.541247270366137734e+00
3.411000000000000000e+03	1.540916893201774052e+00
3.412000000000000000e+03	1.540652880009291348e+00
3.413000000000000000e+03	1.540309518589559667e+00
3.414000000000000000e+03	1.541162151358725030e+00
3.415000000000000000e+03	1.540670192349782086e+00
3.416000000000000000e+03	1.540830331499320582e+00
3.417000000000000000e+03	1.541016439159595519e+00
3.418000000000000000e+03	1.540758196747276321e+00
3.419000000000000000e+03	1.540961616748041552e+00
3.420000000000000000e+03	1.542170595192306592e+00
3.421000000000000000e+03	1.542952535904468236e+00
3.422000000000000000e+03	1.544183154774346534e+00
3.423000000000000000e+03	1.546612653223203626e+00
3.424000000000000000e+03	1.548255882874776335e+00
3.425000000000000000e+03	1.548972902310098210e+00
3.426000000000000000e+03	1.549971247278393305e+00
3.427000000000000000e+03	1.550595934231098205e+00
3.428000000000000000e+03	1.550437237776600252e+00
3.429000000000000000e+03	1.550675282458346960e+00
3.430000000000000000e+03	1.551866948562121262e+00
3.431000000000000000e+03	1.552576754522238645e+00
3.432000000000000000e+03	1.552357464876023441e+00
3.433000000000000000e+03	1.553611166866555982e+00
3.434000000000000000e+03	1.554634037650546308e+00
3.435000000000000000e+03	1.555479456944507177e+00
3.436000000000000000e+03	1.555211115666901955e+00
3.437000000000000000e+03	1.557028911418421924e+00
3.438000000000000000e+03	1.557861346457015017e+00
3.439000000000000000e+03	1.558816410574083378e+00
3.440000000000000000e+03	1.559908530720036435e+00
3.441000000000000000e+03	1.561244466327899483e+00
3.442000000000000000e+03	1.562245696686276553e+00
3.443000000000000000e+03	1.563896139813053310e+00
3.444000000000000000e+03	1.565301324782879533e+00
3.445000000000000000e+03	1.566130874431390652e+00
3.446000000000000000e+03	1.567492778549989696e+00
3.447000000000000000e+03	1.568015034154791598e+00
3.448000000000000000e+03	1.568854682668588740e+00
3.449000000000000000e+03	1.569501010046907119e+00
3.450000000000000000e+03	1.569775122104676068e+00
3.451000000000000000e+03	1.569942474729419057e+00
3.452000000000000000e+03	1.571430903203104190e+00
3.453000000000000000e+03	1.572126282212812809e+00
3.454000000000000000e+03	1.572879369024156926e+00
3.455000000000000000e+03	1.574255700093164734e+00
3.456000000000000000e+03	1.575311752863095549e+00
3.457000000000000000e+03	1.576850675663211909e+00
3.458000000000000000e+03	1.578192959129254724e+00
3.459000000000000000e+03	1.578138136717701201e+00
3.460000000000000000e+03	1.578944603245557854e+00
3.461000000000000000e+03	1.579556305942894978e+00
3.462000000000000000e+03	1.579733757432924435e+00
3.463000000000000000e+03	1.580577734031844317e+00
3.464000000000000000e+03	1.580864830344981264e+00
3.465000000000000000e+03	1.580817221408631790e+00
3.466000000000000000e+03	1.580352673605465608e+00
3.467000000000000000e+03	1.580205518711294888e+00
3.468000000000000000e+03	1.580684493464870055e+00
3.469000000000000000e+03	1.580812893323509272e+00
3.470000000000000000e+03	1.581962721271097827e+00
3.471000000000000000e+03	1.582541241982494240e+00
3.472000000000000000e+03	1.581796811341395603e+00
3.473000000000000000e+03	1.581228389495285214e+00
3.474000000000000000e+03	1.581160582828363470e+00
3.475000000000000000e+03	1.580909553891248986e+00
3.476000000000000000e+03	1.580320934314566106e+00
3.477000000000000000e+03	1.579191304097550042e+00
3.478000000000000000e+03	1.578954702110844321e+00
3.479000000000000000e+03	1.578363197144079910e+00
3.480000000000000000e+03	1.579259110764472007e+00
3.481000000000000000e+03	1.579204288352918262e+00
3.482000000000000000e+03	1.578651736152257623e+00
3.483000000000000000e+03	1.578684918138198112e+00
3.484000000000000000e+03	1.578660392322502881e+00
3.485000000000000000e+03	1.578664720407625621e+00
3.486000000000000000e+03	1.579430791474337736e+00
3.487000000000000000e+03	1.580579176726885304e+00
3.488000000000000000e+03	1.580206961406335875e+00
3.489000000000000000e+03	1.579787137149437193e+00
3.490000000000000000e+03	1.580222831051785626e+00
3.491000000000000000e+03	1.579880912327094933e+00
3.492000000000000000e+03	1.579644310340389213e+00
3.493000000000000000e+03	1.580876371905308275e+00
3.494000000000000000e+03	1.580629671053316532e+00
3.495000000000000000e+03	1.580799909068141496e+00
3.496000000000000000e+03	1.580189649065845359e+00
3.497000000000000000e+03	1.579937177433689888e+00
3.498000000000000000e+03	1.579841959560991160e+00
3.499000000000000000e+03	1.579388953318151989e+00
3.500000000000000000e+03	1.579261996154553760e+00
3.501000000000000000e+03	1.579352885942129525e+00
3.502000000000000000e+03	1.579143695161200789e+00
3.503000000000000000e+03	1.578650293457216858e+00
3.504000000000000000e+03	1.578914306649699340e+00
3.505000000000000000e+03	1.578403592605224670e+00
3.506000000000000000e+03	1.577123922103956133e+00
3.507000000000000000e+03	1.575434526211075159e+00
3.508000000000000000e+03	1.574424639682453053e+00
3.509000000000000000e+03	1.573313764500968492e+00
3.510000000000000000e+03	1.572566448469788103e+00
3.511000000000000000e+03	1.571279708762819194e+00
3.512000000000000000e+03	1.570346285071364090e+00
3.513000000000000000e+03	1.570111125779699135e+00
3.514000000000000000e+03	1.569316200812169271e+00
3.515000000000000000e+03	1.569560016274079484e+00
3.516000000000000000e+03	1.568400089461204683e+00
3.517000000000000000e+03	1.566590228532409590e+00
3.518000000000000000e+03	1.564612005092342661e+00
3.519000000000000000e+03	1.562683698900690477e+00
3.520000000000000000e+03	1.560863017759088534e+00
3.521000000000000000e+03	1.558939905269583370e+00
3.522000000000000000e+03	1.557276477887438393e+00
3.523000000000000000e+03	1.554813797452641033e+00
3.524000000000000000e+03	1.552821435601173583e+00
3.525000000000000000e+03	1.550915635452159158e+00
3.526000000000000000e+03	1.549145448636988442e+00
3.527000000000000000e+03	1.548219238420737609e+00
3.528000000000000000e+03	1.547546942531683456e+00
3.529000000000000000e+03	1.545964306071828220e+00
3.530000000000000000e+03	1.544538923371430172e+00
3.531000000000000000e+03	1.542836543223180978e+00
3.532000000000000000e+03	1.542755752300891237e+00
3.533000000000000000e+03	1.541558315416953207e+00
3.534000000000000000e+03	1.540809556690732052e+00
3.535000000000000000e+03	1.540626334420538868e+00
3.536000000000000000e+03	1.540447440235468868e+00
3.537000000000000000e+03	1.538853262215286399e+00
3.538000000000000000e+03	1.537373057103334606e+00
3.539000000000000000e+03	1.535574882004370423e+00
3.540000000000000000e+03	1.533789691160774460e+00
3.541000000000000000e+03	1.532238793991818948e+00
3.542000000000000000e+03	1.530416670155176018e+00
3.543000000000000000e+03	1.528571463197879066e+00
3.544000000000000000e+03	1.525973169429238219e+00
3.545000000000000000e+03	1.524943085170043178e+00
3.546000000000000000e+03	1.523895688570358065e+00
3.547000000000000000e+03	1.523162799489586217e+00
3.548000000000000000e+03	1.522236589273335605e+00
3.549000000000000000e+03	1.521689807852838694e+00
3.550000000000000000e+03	1.520503912529227897e+00
3.551000000000000000e+03	1.519996083874834980e+00
3.552000000000000000e+03	1.519423333943602072e+00
3.553000000000000000e+03	1.519375725007252598e+00
3.554000000000000000e+03	1.519733513377393264e+00
3.555000000000000000e+03	1.519615212384040293e+00
3.556000000000000000e+03	1.520134582598760442e+00
3.557000000000000000e+03	1.520020609690530211e+00
3.558000000000000000e+03	1.520159108414455673e+00
3.559000000000000000e+03	1.520649624728357852e+00
3.560000000000000000e+03	1.520783795367160351e+00
3.561000000000000000e+03	1.520511126004432390e+00
3.562000000000000000e+03	1.520525552954841153e+00
3.563000000000000000e+03	1.520851602034082095e+00
3.564000000000000000e+03	1.521258442035613001e+00
3.565000000000000000e+03	1.522212063457640374e+00
3.566000000000000000e+03	1.522851177360754260e+00
3.567000000000000000e+03	1.523307068993675184e+00
3.568000000000000000e+03	1.523056040056560700e+00
3.569000000000000000e+03	1.523611477647302870e+00
3.570000000000000000e+03	1.523395073391169419e+00
3.571000000000000000e+03	1.523648987718365877e+00
3.572000000000000000e+03	1.525036860347701140e+00
3.573000000000000000e+03	1.525423502618659333e+00
3.574000000000000000e+03	1.525133520915440632e+00
3.575000000000000000e+03	1.525453799214518069e+00
3.576000000000000000e+03	1.526079928862263735e+00
3.577000000000000000e+03	1.527058076099986561e+00
3.578000000000000000e+03	1.528140097380653373e+00
3.579000000000000000e+03	1.528868658376302037e+00
3.580000000000000000e+03	1.528557036247470080e+00
3.581000000000000000e+03	1.528754685468071806e+00
3.582000000000000000e+03	1.528559921637552055e+00
3.583000000000000000e+03	1.528620514829269306e+00
3.584000000000000000e+03	1.528329090431009618e+00
3.585000000000000000e+03	1.529057651426658726e+00
3.586000000000000000e+03	1.528872986461424777e+00
3.587000000000000000e+03	1.528223773693024867e+00
3.588000000000000000e+03	1.528541166602020329e+00
3.589000000000000000e+03	1.529317336534018690e+00
3.590000000000000000e+03	1.529134114263825950e+00
3.591000000000000000e+03	1.529598662066992132e+00
3.592000000000000000e+03	1.529483246463720914e+00
3.593000000000000000e+03	1.529535183485192906e+00
3.594000000000000000e+03	1.529851133699147603e+00
3.595000000000000000e+03	1.530513330722915510e+00
3.596000000000000000e+03	1.531862250586146779e+00
3.597000000000000000e+03	1.532724982220598386e+00
3.598000000000000000e+03	1.533297732151831294e+00
3.599000000000000000e+03	1.533873367473145954e+00
3.600000000000000000e+03	1.534378310737457118e+00
3.601000000000000000e+03	1.535246813152072232e+00
3.602000000000000000e+03	1.535917666346085619e+00
3.603000000000000000e+03	1.536025868474152345e+00
3.604000000000000000e+03	1.536575535284730787e+00
3.605000000000000000e+03	1.537025656137488205e+00
3.606000000000000000e+03	1.538026886495865053e+00
3.607000000000000000e+03	1.539280588486397594e+00
3.608000000000000000e+03	1.540120237000194958e+00
3.609000000000000000e+03	1.539727391140561119e+00
3.610000000000000000e+03	1.540233777099913048e+00
3.611000000000000000e+03	1.540845335527746052e+00
3.612000000000000000e+03	1.541495990991186948e+00
3.613000000000000000e+03	1.541107906025187768e+00
3.614000000000000000e+03	1.540338949568393900e+00
3.615000000000000000e+03	1.540262486731226677e+00
3.616000000000000000e+03	1.540654899782348597e+00
3.617000000000000000e+03	1.542282981135991715e+00
3.618000000000000000e+03	1.543350864005258005e+00
3.619000000000000000e+03	1.544289481398860353e+00
3.620000000000000000e+03	1.544924267216851499e+00
3.621000000000000000e+03	1.544850689769766028e+00
3.622000000000000000e+03	1.545434981261326168e+00
3.623000000000000000e+03	1.546511231761829475e+00
3.624000000000000000e+03	1.547503805949960842e+00
3.625000000000000000e+03	1.547870250490346766e+00
3.626000000000000000e+03	1.548634878862017672e+00
3.627000000000000000e+03	1.548406933045557210e+00
3.628000000000000000e+03	1.548265548931550217e+00
3.629000000000000000e+03	1.548910433614827387e+00
3.630000000000000000e+03	1.549496167801428292e+00
3.631000000000000000e+03	1.549892908937672953e+00
3.632000000000000000e+03	1.549486068936142047e+00
3.633000000000000000e+03	1.549250909644477314e+00
3.634000000000000000e+03	1.548855611203273863e+00
3.635000000000000000e+03	1.549432689219629289e+00
3.636000000000000000e+03	1.549657749646008220e+00
3.637000000000000000e+03	1.550133839009501413e+00
3.638000000000000000e+03	1.550657537309344303e+00
3.639000000000000000e+03	1.552126777938985347e+00
3.640000000000000000e+03	1.553245443673690662e+00
3.641000000000000000e+03	1.553317578425735146e+00
3.642000000000000000e+03	1.553831177860291568e+00
3.643000000000000000e+03	1.554590035451799412e+00
3.644000000000000000e+03	1.555331580702816296e+00
3.645000000000000000e+03	1.555558083824235771e+00
3.646000000000000000e+03	1.554927626091367365e+00
3.647000000000000000e+03	1.554259658287435730e+00
3.648000000000000000e+03	1.554308709918825970e+00
3.649000000000000000e+03	1.553871573321436550e+00
3.650000000000000000e+03	1.554623217437739680e+00
3.651000000000000000e+03	1.554624660132780667e+00
3.652000000000000000e+03	1.554792012757523878e+00
3.653000000000000000e+03	1.554627545522862420e+00
3.654000000000000000e+03	1.554663612898884661e+00
3.655000000000000000e+03	1.554603019707167189e+00
3.656000000000000000e+03	1.553896099137131781e+00
3.657000000000000000e+03	1.553562836582686124e+00
3.658000000000000000e+03	1.553293052610039915e+00
3.659000000000000000e+03	1.553655169065303099e+00
3.660000000000000000e+03	1.552939592325022211e+00
3.661000000000000000e+03	1.552704433033357478e+00
3.662000000000000000e+03	1.553001628211780449e+00
3.663000000000000000e+03	1.553104059559683670e+00
3.664000000000000000e+03	1.552287494166540327e+00
3.665000000000000000e+03	1.551697431894816903e+00
3.666000000000000000e+03	1.551482470333724439e+00
3.667000000000000000e+03	1.551550277000646183e+00
3.668000000000000000e+03	1.551358398560207963e+00
3.669000000000000000e+03	1.550354282811749140e+00
3.670000000000000000e+03	1.549718054298717229e+00
3.671000000000000000e+03	1.548799057557670888e+00
3.672000000000000000e+03	1.547636245354714335e+00
3.673000000000000000e+03	1.547507845496075340e+00
3.674000000000000000e+03	1.547220749182938393e+00
3.675000000000000000e+03	1.546750430599608706e+00
3.676000000000000000e+03	1.545459507077021177e+00
3.677000000000000000e+03	1.545530199134024674e+00
3.678000000000000000e+03	1.544452505938480602e+00
3.679000000000000000e+03	1.543591216999069982e+00
3.680000000000000000e+03	1.543074732174431585e+00
3.681000000000000000e+03	1.542967972741405847e+00
3.682000000000000000e+03	1.543468587920594270e+00
3.683000000000000000e+03	1.543102143380208569e+00
3.684000000000000000e+03	1.543265167919829040e+00
3.685000000000000000e+03	1.542748683095190643e+00
3.686000000000000000e+03	1.543371927352854778e+00
3.687000000000000000e+03	1.543030008628163863e+00
3.688000000000000000e+03	1.542891509904238623e+00
3.689000000000000000e+03	1.543470030615635036e+00
3.690000000000000000e+03	1.543578232743701761e+00
3.691000000000000000e+03	1.542789078556335625e+00
3.692000000000000000e+03	1.541911919971475031e+00
3.693000000000000000e+03	1.540825570605685702e+00
3.694000000000000000e+03	1.540564442803284750e+00
3.695000000000000000e+03	1.539707481948996648e+00
3.696000000000000000e+03	1.538670184214597558e+00
3.697000000000000000e+03	1.537311165486080267e+00
3.698000000000000000e+03	1.536419579950810910e+00
3.699000000000000000e+03	1.535565504486604560e+00
3.700000000000000000e+03	1.535223585761913867e+00
3.701000000000000000e+03	1.534437316964629483e+00
3.702000000000000000e+03	1.533375493414535162e+00
3.703000000000000000e+03	1.533909290579664075e+00
3.704000000000000000e+03	1.533130235257583962e+00
3.705000000000000000e+03	1.531885189437296901e+00
3.706000000000000000e+03	1.530921469149983061e+00
3.707000000000000000e+03	1.529550908861138536e+00
3.708000000000000000e+03	1.529302765314105583e+00
3.709000000000000000e+03	1.530434271034674776e+00
3.710000000000000000e+03	1.530392432878489029e+00
3.711000000000000000e+03	1.530636248340399241e+00
3.712000000000000000e+03	1.530359250892548539e+00
3.713000000000000000e+03	1.531291231888962878e+00
3.714000000000000000e+03	1.531716826926025066e+00
3.715000000000000000e+03	1.531037317561766420e+00
3.716000000000000000e+03	1.531141191604710405e+00
3.717000000000000000e+03	1.529920671600118354e+00
3.718000000000000000e+03	1.529864406493523621e+00
3.719000000000000000e+03	1.530214981388459794e+00
3.720000000000000000e+03	1.529916343514995614e+00
3.721000000000000000e+03	1.530565556283395745e+00
3.722000000000000000e+03	1.531374908201334373e+00
3.723000000000000000e+03	1.530919016568413449e+00
3.724000000000000000e+03	1.530575655148681991e+00
3.725000000000000000e+03	1.530362136282630292e+00
3.726000000000000000e+03	1.530137075856251805e+00
3.727000000000000000e+03	1.530232293728950310e+00
3.728000000000000000e+03	1.530992594015498920e+00
3.729000000000000000e+03	1.530856980681655433e+00
3.730000000000000000e+03	1.529917786210036601e+00
3.731000000000000000e+03	1.529723022379516628e+00
3.732000000000000000e+03	1.530054842238921076e+00
3.733000000000000000e+03	1.529681184223330881e+00
3.734000000000000000e+03	1.529244047625941461e+00
3.735000000000000000e+03	1.527951392869304925e+00
3.736000000000000000e+03	1.527189649887715550e+00
3.737000000000000000e+03	1.526463974282148417e+00
3.738000000000000000e+03	1.526393282225144921e+00
3.739000000000000000e+03	1.525885453570752004e+00
3.740000000000000000e+03	1.525205944206493358e+00
3.741000000000000000e+03	1.525445431583280831e+00
3.742000000000000000e+03	1.524928946758642656e+00
3.743000000000000000e+03	1.524167203777053281e+00
3.744000000000000000e+03	1.523741608739991094e+00
3.745000000000000000e+03	1.523366508029359689e+00
3.746000000000000000e+03	1.523672359378028140e+00
3.747000000000000000e+03	1.524592798814115469e+00
3.748000000000000000e+03	1.524588470728992728e+00
3.749000000000000000e+03	1.524716870587631723e+00
3.750000000000000000e+03	1.523965226471328815e+00
3.751000000000000000e+03	1.524703886332263725e+00
3.752000000000000000e+03	1.524686573991773209e+00
3.753000000000000000e+03	1.524572601083542978e+00
3.754000000000000000e+03	1.523591568455738621e+00
3.755000000000000000e+03	1.523000063488973987e+00
3.756000000000000000e+03	1.522202253131362371e+00
3.757000000000000000e+03	1.521263058659743539e+00
3.758000000000000000e+03	1.520049319321843617e+00
3.759000000000000000e+03	1.519003365417199269e+00
3.760000000000000000e+03	1.519053859743630275e+00
3.761000000000000000e+03	1.519541490667450923e+00
3.762000000000000000e+03	1.519283248255131724e+00
3.763000000000000000e+03	1.519062515913875755e+00
3.764000000000000000e+03	1.519289019035295230e+00
3.765000000000000000e+03	1.519580443433554917e+00
3.766000000000000000e+03	1.520036335066475841e+00
3.767000000000000000e+03	1.519698744426907888e+00
3.768000000000000000e+03	1.519548704142655193e+00
3.769000000000000000e+03	1.519356825702217195e+00
3.770000000000000000e+03	1.519925247548327363e+00
3.771000000000000000e+03	1.519638151235190637e+00
3.772000000000000000e+03	1.519773764569034125e+00
3.773000000000000000e+03	1.518767773317021952e+00
3.774000000000000000e+03	1.518916370906233659e+00
3.775000000000000000e+03	1.519044770764872654e+00
3.776000000000000000e+03	1.520878147622834575e+00
3.777000000000000000e+03	1.520870934147630082e+00
3.778000000000000000e+03	1.521072911453354548e+00
3.779000000000000000e+03	1.521781274718430943e+00
3.780000000000000000e+03	1.521854852165516414e+00
3.781000000000000000e+03	1.521592281668074698e+00
3.782000000000000000e+03	1.521332596560714512e+00
3.783000000000000000e+03	1.521625463654014965e+00
3.784000000000000000e+03	1.520687711877437120e+00
3.785000000000000000e+03	1.520531900813021142e+00
3.786000000000000000e+03	1.519559524355462043e+00
3.787000000000000000e+03	1.519208949460526092e+00
3.788000000000000000e+03	1.518564064777248701e+00
3.789000000000000000e+03	1.516755358004486354e+00
3.790000000000000000e+03	1.516165295732762708e+00
3.791000000000000000e+03	1.516091718285677459e+00
3.792000000000000000e+03	1.515886711320367120e+00
3.793000000000000000e+03	1.515997798838515376e+00
3.794000000000000000e+03	1.515166806494963492e+00
3.795000000000000000e+03	1.514624353159589099e+00
3.796000000000000000e+03	1.514283877129939171e+00
3.797000000000000000e+03	1.513404987311029792e+00
3.798000000000000000e+03	1.512700952131075915e+00
3.799000000000000000e+03	1.512133972980006513e+00
3.800000000000000000e+03	1.511515056807465118e+00
3.801000000000000000e+03	1.511370787303376151e+00
3.802000000000000000e+03	1.511238059359614416e+00
3.803000000000000000e+03	1.510673965598626989e+00
3.804000000000000000e+03	1.510649439782931758e+00
3.805000000000000000e+03	1.510783610421734480e+00
3.806000000000000000e+03	1.510826891272960992e+00
3.807000000000000000e+03	1.510803808152306971e+00
3.808000000000000000e+03	1.509715583282964513e+00
3.809000000000000000e+03	1.509907461723402733e+00
3.810000000000000000e+03	1.510422503853000142e+00
3.811000000000000000e+03	1.511210215345325292e+00
3.812000000000000000e+03	1.512446604995367316e+00
3.813000000000000000e+03	1.511650237332796465e+00
3.814000000000000000e+03	1.511201559175080034e+00
3.815000000000000000e+03	1.511008238039600826e+00
3.816000000000000000e+03	1.510962071798292339e+00
3.817000000000000000e+03	1.511537707119606999e+00
3.818000000000000000e+03	1.511808933787294418e+00
3.819000000000000000e+03	1.511019779599927837e+00
3.820000000000000000e+03	1.510840885414857837e+00
3.821000000000000000e+03	1.510256593923297697e+00
3.822000000000000000e+03	1.509418388104541320e+00
3.823000000000000000e+03	1.509359237607864834e+00
3.824000000000000000e+03	1.509626136190429291e+00
3.825000000000000000e+03	1.510221969242316442e+00
3.826000000000000000e+03	1.509994023425855980e+00
3.827000000000000000e+03	1.509461668955767832e+00
3.828000000000000000e+03	1.508199310794990033e+00
3.829000000000000000e+03	1.507816996609154359e+00
3.830000000000000000e+03	1.508515261008944730e+00
3.831000000000000000e+03	1.508831211222899427e+00
3.832000000000000000e+03	1.508538344129598974e+00
3.833000000000000000e+03	1.508620577746929703e+00
3.834000000000000000e+03	1.509541017183016809e+00
3.835000000000000000e+03	1.510475883569512900e+00
3.836000000000000000e+03	1.511604071091487977e+00
3.837000000000000000e+03	1.512013796483100414e+00
3.838000000000000000e+03	1.511826246127784934e+00
3.839000000000000000e+03	1.511441046551867728e+00
3.840000000000000000e+03	1.511904151659992923e+00
3.841000000000000000e+03	1.512344173647464096e+00
3.842000000000000000e+03	1.513566136347097135e+00
3.843000000000000000e+03	1.513825821454457099e+00
3.844000000000000000e+03	1.514314895073318290e+00
3.845000000000000000e+03	1.514564481315392008e+00
3.846000000000000000e+03	1.514617861031905210e+00
3.847000000000000000e+03	1.514095605427103308e+00
3.848000000000000000e+03	1.514072522306449065e+00
3.849000000000000000e+03	1.514052324575876574e+00
3.850000000000000000e+03	1.514565924010432996e+00
3.851000000000000000e+03	1.513909497766828594e+00
3.852000000000000000e+03	1.513811394504048113e+00
3.853000000000000000e+03	1.513716176631349608e+00
3.854000000000000000e+03	1.513936908972605577e+00
3.855000000000000000e+03	1.513908055071787606e+00
3.856000000000000000e+03	1.514554382450105985e+00
3.857000000000000000e+03	1.515480592666356596e+00
3.858000000000000000e+03	1.516495240088613805e+00
3.859000000000000000e+03	1.517731629738655830e+00
3.860000000000000000e+03	1.518422680663241486e+00
3.861000000000000000e+03	1.517591688319689602e+00
3.862000000000000000e+03	1.516906408175267229e+00
3.863000000000000000e+03	1.516690003919134000e+00
3.864000000000000000e+03	1.516700102784420023e+00
3.865000000000000000e+03	1.515871995830949892e+00
3.866000000000000000e+03	1.515941245192912401e+00
3.867000000000000000e+03	1.516221128030844856e+00
3.868000000000000000e+03	1.516209586470517845e+00
3.869000000000000000e+03	1.517352200942902130e+00
3.870000000000000000e+03	1.517682578107265368e+00
3.871000000000000000e+03	1.518399597542587465e+00
3.872000000000000000e+03	1.518908868892021147e+00
3.873000000000000000e+03	1.520328913620768052e+00
3.874000000000000000e+03	1.520665061565295240e+00
3.875000000000000000e+03	1.520529448231451752e+00
3.876000000000000000e+03	1.520364980996790294e+00
3.877000000000000000e+03	1.520761722133034732e+00
3.878000000000000000e+03	1.521079115042030194e+00
3.879000000000000000e+03	1.520998324119740452e+00
3.880000000000000000e+03	1.521258009227100416e+00
3.881000000000000000e+03	1.521545105540237586e+00
3.882000000000000000e+03	1.521840858023619791e+00
3.883000000000000000e+03	1.522764182849788650e+00
3.884000000000000000e+03	1.524029426400648202e+00
3.885000000000000000e+03	1.523730788527184243e+00
3.886000000000000000e+03	1.523348474341348791e+00
3.887000000000000000e+03	1.523313849660367314e+00
3.888000000000000000e+03	1.523854860300700720e+00
3.889000000000000000e+03	1.524590201963041736e+00
3.890000000000000000e+03	1.524262710188760028e+00
3.891000000000000000e+03	1.524161721535897795e+00
3.892000000000000000e+03	1.524642283254018071e+00
3.893000000000000000e+03	1.525027482829935277e+00
3.894000000000000000e+03	1.525950807656104358e+00
3.895000000000000000e+03	1.526562510353441038e+00
3.896000000000000000e+03	1.527428127377974620e+00
3.897000000000000000e+03	1.528214684714267246e+00
3.898000000000000000e+03	1.529065874788391621e+00
3.899000000000000000e+03	1.530394596921050621e+00
3.900000000000000000e+03	1.531933952529679122e+00
3.901000000000000000e+03	1.533333366719341395e+00
3.902000000000000000e+03	1.534529360908238216e+00
3.903000000000000000e+03	1.535435373393916336e+00
3.904000000000000000e+03	1.537098800776061314e+00
3.905000000000000000e+03	1.538254399503813374e+00
3.906000000000000000e+03	1.539562923905899883e+00
3.907000000000000000e+03	1.540911843769130929e+00
3.908000000000000000e+03	1.542151551617766847e+00
3.909000000000000000e+03	1.541997183248391634e+00
3.910000000000000000e+03	1.541375381685768486e+00
3.911000000000000000e+03	1.540994510194973799e+00
3.912000000000000000e+03	1.540527077001725864e+00
3.913000000000000000e+03	1.540841584520639573e+00
3.914000000000000000e+03	1.541567260126206929e+00
3.915000000000000000e+03	1.542867128358047735e+00
3.916000000000000000e+03	1.543546637722306603e+00
3.917000000000000000e+03	1.543956363113919039e+00
3.918000000000000000e+03	1.543581262403287857e+00
3.919000000000000000e+03	1.543902983397405837e+00
3.920000000000000000e+03	1.543881342971792581e+00
3.921000000000000000e+03	1.544641643258341190e+00
3.922000000000000000e+03	1.544726762265753450e+00
3.923000000000000000e+03	1.544790240847552676e+00
3.924000000000000000e+03	1.545096092196221127e+00
3.925000000000000000e+03	1.545945839575304959e+00
3.926000000000000000e+03	1.545661628652249764e+00
3.927000000000000000e+03	1.545577952339878269e+00
3.928000000000000000e+03	1.545751075744784986e+00
3.929000000000000000e+03	1.545254788650719080e+00
3.930000000000000000e+03	1.544811881273166154e+00
3.931000000000000000e+03	1.544553638860846956e+00
3.932000000000000000e+03	1.544601247797196208e+00
3.933000000000000000e+03	1.545036941699545086e+00
3.934000000000000000e+03	1.544432452477412454e+00
3.935000000000000000e+03	1.544100632618008007e+00
3.936000000000000000e+03	1.543552408502470108e+00
3.937000000000000000e+03	1.543512013041325126e+00
3.938000000000000000e+03	1.542583638782513145e+00
3.939000000000000000e+03	1.542795714953523634e+00
3.940000000000000000e+03	1.542168142610736981e+00
3.941000000000000000e+03	1.541569424168768077e+00
3.942000000000000000e+03	1.540448450121997492e+00
3.943000000000000000e+03	1.540122401042756550e+00
3.944000000000000000e+03	1.539461646714029408e+00
3.945000000000000000e+03	1.539157238060401722e+00
3.946000000000000000e+03	1.538904766428246251e+00
3.947000000000000000e+03	1.538953818059636269e+00
3.948000000000000000e+03	1.539158680755442710e+00
3.949000000000000000e+03	1.539352001890921917e+00
3.950000000000000000e+03	1.538919193378655237e+00
3.951000000000000000e+03	1.539087988698439213e+00
3.952000000000000000e+03	1.538773481179525504e+00
3.953000000000000000e+03	1.538545535363065042e+00
3.954000000000000000e+03	1.538521009547369811e+00
3.955000000000000000e+03	1.538347886142463317e+00
3.956000000000000000e+03	1.538164663872270355e+00
3.957000000000000000e+03	1.537747725005453425e+00
3.958000000000000000e+03	1.537682803728613434e+00
3.959000000000000000e+03	1.536984539328823063e+00
3.960000000000000000e+03	1.536811415923916346e+00
3.961000000000000000e+03	1.536749380037158108e+00
3.962000000000000000e+03	1.536476710674430146e+00
3.963000000000000000e+03	1.535931371948974000e+00
3.964000000000000000e+03	1.535688999182104775e+00
3.965000000000000000e+03	1.535433642159867329e+00
3.966000000000000000e+03	1.534364605134568738e+00
3.967000000000000000e+03	1.533687981160391622e+00
3.968000000000000000e+03	1.533083491938259435e+00
3.969000000000000000e+03	1.531929335905548140e+00
3.970000000000000000e+03	1.530534249801008606e+00
3.971000000000000000e+03	1.529622466535166758e+00
3.972000000000000000e+03	1.528452440857005712e+00
3.973000000000000000e+03	1.527418028512688375e+00
3.974000000000000000e+03	1.527197296171432184e+00
3.975000000000000000e+03	1.527360320711052877e+00
3.976000000000000000e+03	1.526304267941122061e+00
3.977000000000000000e+03	1.525715648364439403e+00
3.978000000000000000e+03	1.525121258007593017e+00
3.979000000000000000e+03	1.524420108217721115e+00
3.980000000000000000e+03	1.523952675024473180e+00
3.981000000000000000e+03	1.523766567364198465e+00
3.982000000000000000e+03	1.523361170057708769e+00
3.983000000000000000e+03	1.522276263386959982e+00
3.984000000000000000e+03	1.521853553739979770e+00
3.985000000000000000e+03	1.521976182818455037e+00
3.986000000000000000e+03	1.522595098990996654e+00
3.987000000000000000e+03	1.523039449063590345e+00
3.988000000000000000e+03	1.523417435164303280e+00
3.989000000000000000e+03	1.523299134170950531e+00
3.990000000000000000e+03	1.523381367788281260e+00
3.991000000000000000e+03	1.523677120271663465e+00
3.992000000000000000e+03	1.524030580556681169e+00
3.993000000000000000e+03	1.524114256869052664e+00
3.994000000000000000e+03	1.524340759990472138e+00
3.995000000000000000e+03	1.524216688216955662e+00
3.996000000000000000e+03	1.523465044100652532e+00
3.997000000000000000e+03	1.524102715308725431e+00
3.998000000000000000e+03	1.523564590058474000e+00
3.999000000000000000e+03	1.522026677144886264e+00
4.000000000000000000e+03	1.520983608630323669e+00
4.001000000000000000e+03	1.520061726499195576e+00
4.002000000000000000e+03	1.518542568621139566e+00
4.003000000000000000e+03	1.517726003227996223e+00
4.004000000000000000e+03	1.516452103506891191e+00
4.005000000000000000e+03	1.515458086623718836e+00
4.006000000000000000e+03	1.514888222082567681e+00
4.007000000000000000e+03	1.514557844918204221e+00
4.008000000000000000e+03	1.514490038251282256e+00
4.009000000000000000e+03	1.514417903499237772e+00
4.010000000000000000e+03	1.513865351298577355e+00
4.011000000000000000e+03	1.513301257537589706e+00
4.012000000000000000e+03	1.512646273989026291e+00
4.013000000000000000e+03	1.512402458527116078e+00
4.014000000000000000e+03	1.512008602780953392e+00
4.015000000000000000e+03	1.510939565755654801e+00
4.016000000000000000e+03	1.509984501638586218e+00
4.017000000000000000e+03	1.509446376388334565e+00
4.018000000000000000e+03	1.509710389580817269e+00
4.019000000000000000e+03	1.509468016813947822e+00
4.020000000000000000e+03	1.509802722063434022e+00
4.021000000000000000e+03	1.509631041353568293e+00
4.022000000000000000e+03	1.510019126319567473e+00
4.023000000000000000e+03	1.510169166603819946e+00
4.024000000000000000e+03	1.509928236531991486e+00
4.025000000000000000e+03	1.508789950144730163e+00
4.026000000000000000e+03	1.508732242343094443e+00
4.027000000000000000e+03	1.509483886459397795e+00
4.028000000000000000e+03	1.510123000362511458e+00
4.029000000000000000e+03	1.510897727599468832e+00
4.030000000000000000e+03	1.511490675261274230e+00
4.031000000000000000e+03	1.512112476823897378e+00
4.032000000000000000e+03	1.512959338812899235e+00
4.033000000000000000e+03	1.513597010020972133e+00
4.034000000000000000e+03	1.514846383926381934e+00
4.035000000000000000e+03	1.515098855558537405e+00
4.036000000000000000e+03	1.515556189886499094e+00
4.037000000000000000e+03	1.516515582088690417e+00
4.038000000000000000e+03	1.518644278621521959e+00
4.039000000000000000e+03	1.519355527276680329e+00
4.040000000000000000e+03	1.520035036640938975e+00
4.041000000000000000e+03	1.520101400612819953e+00
4.042000000000000000e+03	1.521210833099263304e+00
4.043000000000000000e+03	1.521643641611530207e+00
4.044000000000000000e+03	1.522354890266688354e+00
4.045000000000000000e+03	1.522468863174918585e+00
4.046000000000000000e+03	1.523387859915964926e+00
4.047000000000000000e+03	1.523692268569592390e+00
4.048000000000000000e+03	1.524201539919026294e+00
4.049000000000000000e+03	1.524282330841316035e+00
4.050000000000000000e+03	1.524863736942794423e+00
4.051000000000000000e+03	1.525404747583127607e+00
4.052000000000000000e+03	1.525976054819319749e+00
4.053000000000000000e+03	1.527264381490833545e+00
4.054000000000000000e+03	1.527785194400594460e+00
4.055000000000000000e+03	1.527842902202230180e+00
4.056000000000000000e+03	1.528243971423597136e+00
4.057000000000000000e+03	1.528712847311886058e+00
4.058000000000000000e+03	1.528350730856622874e+00
4.059000000000000000e+03	1.528014582912095909e+00
4.060000000000000000e+03	1.527544264328766221e+00
4.061000000000000000e+03	1.528043436812913658e+00
4.062000000000000000e+03	1.529499116109170664e+00
4.063000000000000000e+03	1.529890086465251375e+00
4.064000000000000000e+03	1.529900185330537843e+00
4.065000000000000000e+03	1.530664813702208971e+00
4.066000000000000000e+03	1.531114934554966389e+00
4.067000000000000000e+03	1.531383275832571833e+00
4.068000000000000000e+03	1.532515791439669428e+00
4.069000000000000000e+03	1.533227040094827576e+00
4.070000000000000000e+03	1.533899335983881951e+00
4.071000000000000000e+03	1.533770936125242734e+00
4.072000000000000000e+03	1.533490909017806381e+00
4.073000000000000000e+03	1.533498122493010651e+00
4.074000000000000000e+03	1.533290374407122680e+00
4.075000000000000000e+03	1.532882091710551009e+00
4.076000000000000000e+03	1.532987408448535982e+00
4.077000000000000000e+03	1.532771004192402753e+00
4.078000000000000000e+03	1.533159089158401933e+00
4.079000000000000000e+03	1.533264405896386684e+00
4.080000000000000000e+03	1.534076643204407286e+00
4.081000000000000000e+03	1.534105497105225036e+00
4.082000000000000000e+03	1.534578701078636476e+00
4.083000000000000000e+03	1.534786449164524669e+00
4.084000000000000000e+03	1.534532534837328210e+00
4.085000000000000000e+03	1.535450088883333564e+00
4.086000000000000000e+03	1.534870125476896163e+00
4.087000000000000000e+03	1.535396709166820806e+00
4.088000000000000000e+03	1.534394036113402970e+00
4.089000000000000000e+03	1.534681132426539696e+00
4.090000000000000000e+03	1.534962457959513138e+00
4.091000000000000000e+03	1.534767694128992943e+00
4.092000000000000000e+03	1.534999968030576145e+00
4.093000000000000000e+03	1.534173303772146779e+00
4.094000000000000000e+03	1.533801088451597350e+00
4.095000000000000000e+03	1.533661147032631122e+00
4.096000000000000000e+03	1.533968441076340561e+00
4.097000000000000000e+03	1.533854468168110330e+00
4.098000000000000000e+03	1.534392593418361983e+00
4.099000000000000000e+03	1.535315918244530842e+00
4.100000000000000000e+03	1.535367855266002834e+00
4.101000000000000000e+03	1.535799221083228749e+00
4.102000000000000000e+03	1.535985328743503242e+00
4.103000000000000000e+03	1.535911751296417993e+00
4.104000000000000000e+03	1.535670821224589755e+00
4.105000000000000000e+03	1.535962245622848998e+00
4.106000000000000000e+03	1.534984098385126394e+00
4.107000000000000000e+03	1.534352197957217001e+00
4.108000000000000000e+03	1.533792432281352092e+00
4.109000000000000000e+03	1.532965768022922726e+00
4.110000000000000000e+03	1.533586126890504886e+00
4.111000000000000000e+03	1.534319015971276512e+00
4.112000000000000000e+03	1.534417119234056992e+00
4.113000000000000000e+03	1.534391150723320996e+00
4.114000000000000000e+03	1.535079316257824900e+00
4.115000000000000000e+03	1.535486156259355806e+00
4.116000000000000000e+03	1.536954819810980588e+00
4.117000000000000000e+03	1.538150813999877631e+00
4.118000000000000000e+03	1.538875046910403777e+00
4.119000000000000000e+03	1.539677185353137912e+00
4.120000000000000000e+03	1.540111436560445579e+00
4.121000000000000000e+03	1.540646676420615480e+00
4.122000000000000000e+03	1.540437485639686521e+00
4.123000000000000000e+03	1.540293216135597776e+00
4.124000000000000000e+03	1.539968609751397821e+00
4.125000000000000000e+03	1.540609166349552472e+00
4.126000000000000000e+03	1.541262707203075122e+00
4.127000000000000000e+03	1.541344940820405629e+00
4.128000000000000000e+03	1.540685629186719474e+00
4.129000000000000000e+03	1.540793831314786200e+00
4.130000000000000000e+03	1.539926771595212074e+00
4.131000000000000000e+03	1.538538321887860327e+00
4.132000000000000000e+03	1.537265864861796283e+00
4.133000000000000000e+03	1.535800086700253253e+00
4.134000000000000000e+03	1.534018358324755305e+00
4.135000000000000000e+03	1.533309995059678910e+00
4.136000000000000000e+03	1.532248171509584811e+00
4.137000000000000000e+03	1.531903367394812143e+00
4.138000000000000000e+03	1.530903579731476061e+00
4.139000000000000000e+03	1.529877823557403982e+00
4.140000000000000000e+03	1.529652763131025273e+00
4.141000000000000000e+03	1.529697486677292773e+00
4.142000000000000000e+03	1.529388749938542791e+00
4.143000000000000000e+03	1.529440686960014784e+00
4.144000000000000000e+03	1.529571972208735531e+00
4.145000000000000000e+03	1.529856183131790726e+00
4.146000000000000000e+03	1.528788588801532899e+00
4.147000000000000000e+03	1.528738094475101672e+00
4.148000000000000000e+03	1.528511591353682419e+00
4.149000000000000000e+03	1.528472638587578203e+00
4.150000000000000000e+03	1.528577955325563176e+00
4.151000000000000000e+03	1.527925857167081070e+00
4.152000000000000000e+03	1.527547871066368357e+00
4.153000000000000000e+03	1.527077552483038447e+00
4.154000000000000000e+03	1.526688024821998502e+00
4.155000000000000000e+03	1.527019844681402949e+00
4.156000000000000000e+03	1.526852492056659960e+00
4.157000000000000000e+03	1.526460079005538040e+00
4.158000000000000000e+03	1.526510573331969267e+00
4.159000000000000000e+03	1.526809211205433225e+00
4.160000000000000000e+03	1.527041485107016427e+00
4.161000000000000000e+03	1.526920298723581704e+00
4.162000000000000000e+03	1.526095077160193103e+00
4.163000000000000000e+03	1.526317252196490060e+00
4.164000000000000000e+03	1.526894330212845707e+00
4.165000000000000000e+03	1.526351876877471314e+00
4.166000000000000000e+03	1.526024385103189607e+00
4.167000000000000000e+03	1.525711320279316663e+00
4.168000000000000000e+03	1.525499244108305952e+00
4.169000000000000000e+03	1.525330448788522197e+00
4.170000000000000000e+03	1.525376615029830463e+00
4.171000000000000000e+03	1.525386713895116708e+00
4.172000000000000000e+03	1.526173126961905213e+00
4.173000000000000000e+03	1.526620362424580879e+00
4.174000000000000000e+03	1.527491750229277745e+00
4.175000000000000000e+03	1.527718253350697442e+00
4.176000000000000000e+03	1.527951969947321409e+00
4.177000000000000000e+03	1.527441255902846518e+00
4.178000000000000000e+03	1.527284002143389774e+00
4.179000000000000000e+03	1.528332841438115874e+00
4.180000000000000000e+03	1.529194130377526717e+00
4.181000000000000000e+03	1.529528835627012917e+00
4.182000000000000000e+03	1.529776979174045870e+00
4.183000000000000000e+03	1.529851999316171884e+00
4.184000000000000000e+03	1.530026565416119588e+00
4.185000000000000000e+03	1.529283577470061939e+00
4.186000000000000000e+03	1.529478341300581690e+00
4.187000000000000000e+03	1.529002251937088275e+00
4.188000000000000000e+03	1.529818817330231617e+00
4.189000000000000000e+03	1.529276363994857224e+00
4.190000000000000000e+03	1.528960413780902527e+00
4.191000000000000000e+03	1.528876737468531033e+00
4.192000000000000000e+03	1.528138077607595902e+00
4.193000000000000000e+03	1.528230410090212654e+00
4.194000000000000000e+03	1.527659102854020734e+00
4.195000000000000000e+03	1.527661988244102709e+00
4.196000000000000000e+03	1.527255148242571803e+00
4.197000000000000000e+03	1.527708154485411196e+00
4.198000000000000000e+03	1.528179915763781871e+00
4.199000000000000000e+03	1.527586968101976250e+00
4.200000000000000000e+03	1.527969282287811925e+00
4.201000000000000000e+03	1.527201768526059045e+00
4.202000000000000000e+03	1.527171471930200308e+00
4.203000000000000000e+03	1.527478765973909747e+00
4.204000000000000000e+03	1.527542244555708750e+00
4.205000000000000000e+03	1.527444141292928492e+00
4.206000000000000000e+03	1.528731025269401300e+00
4.207000000000000000e+03	1.529774093783963895e+00
4.208000000000000000e+03	1.530056862011978325e+00
4.209000000000000000e+03	1.531251413505834380e+00
4.210000000000000000e+03	1.531754914075104557e+00
4.211000000000000000e+03	1.531744815209818533e+00
4.212000000000000000e+03	1.531711633223877822e+00
4.213000000000000000e+03	1.532541182872388941e+00
4.214000000000000000e+03	1.532558495212879901e+00
4.215000000000000000e+03	1.533337550534959792e+00
4.216000000000000000e+03	1.533287056208528787e+00
4.217000000000000000e+03	1.532591677198820168e+00
4.218000000000000000e+03	1.532069421594018266e+00
4.219000000000000000e+03	1.531548608684257351e+00
4.220000000000000000e+03	1.531102815916622895e+00
4.221000000000000000e+03	1.530515639034980779e+00
4.222000000000000000e+03	1.529810161159986359e+00
4.223000000000000000e+03	1.529331186406411192e+00
4.224000000000000000e+03	1.529188359597363212e+00
4.225000000000000000e+03	1.528122207962146373e+00
4.226000000000000000e+03	1.527301314483880290e+00
4.227000000000000000e+03	1.527025759731070575e+00
4.228000000000000000e+03	1.527510505264809249e+00
4.229000000000000000e+03	1.526779058879078610e+00
4.230000000000000000e+03	1.527335939164861767e+00
4.231000000000000000e+03	1.527884740358415927e+00
4.232000000000000000e+03	1.528020353692259636e+00
4.233000000000000000e+03	1.528412766743381113e+00
4.234000000000000000e+03	1.528280038799619600e+00
4.235000000000000000e+03	1.528712847311886058e+00
4.236000000000000000e+03	1.529294253413364224e+00
4.237000000000000000e+03	1.528593103623492322e+00
4.238000000000000000e+03	1.528021796387300402e+00
4.239000000000000000e+03	1.528545494687143069e+00
4.240000000000000000e+03	1.528606087878860542e+00
4.241000000000000000e+03	1.528353616246704849e+00
4.242000000000000000e+03	1.528477688020221326e+00
4.243000000000000000e+03	1.528634941779678069e+00
4.244000000000000000e+03	1.528284366884742118e+00
4.245000000000000000e+03	1.528425750998749333e+00
4.246000000000000000e+03	1.529226446746442480e+00
4.247000000000000000e+03	1.529618859797564401e+00
4.248000000000000000e+03	1.529832378663615877e+00
4.249000000000000000e+03	1.529868446039638119e+00
4.250000000000000000e+03	1.529986747032991090e+00
4.251000000000000000e+03	1.530568153134469478e+00
4.252000000000000000e+03	1.530771573135234709e+00
4.253000000000000000e+03	1.530786000085643694e+00
4.254000000000000000e+03	1.531508790301129075e+00
4.255000000000000000e+03	1.531552071152355587e+00
4.256000000000000000e+03	1.531624205904400071e+00
4.257000000000000000e+03	1.531612664344073060e+00
4.258000000000000000e+03	1.531544857677151317e+00
4.259000000000000000e+03	1.531373176967285366e+00
4.260000000000000000e+03	1.531394817392898844e+00
4.261000000000000000e+03	1.531445311719329849e+00
4.262000000000000000e+03	1.531371734272244378e+00
4.263000000000000000e+03	1.530986534696327173e+00
4.264000000000000000e+03	1.530477263346893269e+00
4.265000000000000000e+03	1.530930269589732440e+00
4.266000000000000000e+03	1.530882660653383187e+00
4.267000000000000000e+03	1.531077424483903160e+00
4.268000000000000000e+03	1.530139672707325316e+00
4.269000000000000000e+03	1.530144000792447834e+00
4.270000000000000000e+03	1.529809295542961856e+00
4.271000000000000000e+03	1.531175527746683640e+00
4.272000000000000000e+03	1.531872349451433024e+00
4.273000000000000000e+03	1.532147904204242739e+00
4.274000000000000000e+03	1.531798772004347775e+00
4.275000000000000000e+03	1.532033931296012508e+00
4.276000000000000000e+03	1.532368636545498708e+00
4.277000000000000000e+03	1.532510020659505923e+00
4.278000000000000000e+03	1.531839167465492535e+00
4.279000000000000000e+03	1.530286827601496036e+00
4.280000000000000000e+03	1.528500771140875347e+00
4.281000000000000000e+03	1.527740470854326960e+00
4.282000000000000000e+03	1.526952759362001588e+00
4.283000000000000000e+03	1.526597856381942897e+00
4.284000000000000000e+03	1.526766651701726873e+00
4.285000000000000000e+03	1.527147523192521561e+00
4.286000000000000000e+03	1.527630826031219247e+00
4.287000000000000000e+03	1.527805392131166951e+00
4.288000000000000000e+03	1.528046322202995411e+00
4.289000000000000000e+03	1.529038896391127000e+00
4.290000000000000000e+03	1.530478706041934256e+00
4.291000000000000000e+03	1.530954795405427671e+00
4.292000000000000000e+03	1.532031045905930977e+00
4.293000000000000000e+03	1.533341013003057807e+00
4.294000000000000000e+03	1.534772166483619804e+00
4.295000000000000000e+03	1.535425707337142454e+00
4.296000000000000000e+03	1.537002573016834184e+00
4.297000000000000000e+03	1.536989588761465964e+00
4.298000000000000000e+03	1.536962177555689202e+00
4.299000000000000000e+03	1.537699394721583346e+00
4.300000000000000000e+03	1.538022558410742757e+00
4.301000000000000000e+03	1.538498647774236172e+00
4.302000000000000000e+03	1.538438054582518699e+00
4.303000000000000000e+03	1.538426513022191688e+00
4.304000000000000000e+03	1.538517402809767454e+00
4.305000000000000000e+03	1.538971851747647612e+00
4.306000000000000000e+03	1.538112005503277757e+00
4.307000000000000000e+03	1.537211763797762920e+00
4.308000000000000000e+03	1.537667655430683844e+00
4.309000000000000000e+03	1.537569552167903364e+00
4.310000000000000000e+03	1.537298325500216389e+00
4.311000000000000000e+03	1.537370460252260873e+00
4.312000000000000000e+03	1.537686410466215570e+00
4.313000000000000000e+03	1.536695278973124967e+00
4.314000000000000000e+03	1.536966505640811942e+00
4.315000000000000000e+03	1.537220419968008400e+00
4.316000000000000000e+03	1.536789054150782707e+00
4.317000000000000000e+03	1.536575535284731009e+00
4.318000000000000000e+03	1.537162712166372902e+00
4.319000000000000000e+03	1.537180024506863418e+00
4.320000000000000000e+03	1.538051412311560284e+00
4.321000000000000000e+03	1.537989376424802046e+00
4.322000000000000000e+03	1.538787186782413663e+00
4.323000000000000000e+03	1.539761005935013749e+00
4.324000000000000000e+03	1.540417432178618373e+00
4.325000000000000000e+03	1.541378267075850239e+00
4.326000000000000000e+03	1.542210702114443333e+00
4.327000000000000000e+03	1.543172979706716186e+00
4.328000000000000000e+03	1.543484601835548142e+00
4.329000000000000000e+03	1.543982331624655036e+00
4.330000000000000000e+03	1.543725531907376602e+00
4.331000000000000000e+03	1.543673594885904610e+00
4.332000000000000000e+03	1.543790453184216593e+00
4.333000000000000000e+03	1.544024169780840783e+00
4.334000000000000000e+03	1.544542097300519945e+00
4.335000000000000000e+03	1.544572393896378681e+00
4.336000000000000000e+03	1.544922968791314410e+00
4.337000000000000000e+03	1.545573624254755529e+00
4.338000000000000000e+03	1.545964594610836462e+00
4.339000000000000000e+03	1.546127619150456933e+00
4.340000000000000000e+03	1.546208410072746897e+00
4.341000000000000000e+03	1.547020647380767056e+00
4.342000000000000000e+03	1.546231493193400919e+00
4.343000000000000000e+03	1.545823210496829248e+00
4.344000000000000000e+03	1.545925641844732468e+00
4.345000000000000000e+03	1.545471192906852309e+00
4.346000000000000000e+03	1.545084550635894338e+00
4.347000000000000000e+03	1.544596919712073690e+00
4.348000000000000000e+03	1.544772928507062160e+00
4.349000000000000000e+03	1.544757058861612409e+00
4.350000000000000000e+03	1.545204294324288075e+00
4.351000000000000000e+03	1.545475520991975049e+00
4.352000000000000000e+03	1.545494276027506775e+00
4.353000000000000000e+03	1.544772928507062160e+00
4.354000000000000000e+03	1.544620002832727934e+00
4.355000000000000000e+03	1.545233148225105602e+00
4.356000000000000000e+03	1.545285085246577594e+00
4.357000000000000000e+03	1.545205737019328840e+00
4.358000000000000000e+03	1.545536114183692300e+00
4.359000000000000000e+03	1.546064140568657708e+00
4.360000000000000000e+03	1.545445224396116313e+00
4.361000000000000000e+03	1.545735206099335013e+00
4.362000000000000000e+03	1.546217066242991933e+00
4.363000000000000000e+03	1.546883591351882581e+00
4.364000000000000000e+03	1.547568871496304954e+00
4.365000000000000000e+03	1.547677073624371680e+00
4.366000000000000000e+03	1.547925217171404633e+00
4.367000000000000000e+03	1.547994466533367142e+00
4.368000000000000000e+03	1.548461899726615076e+00
4.369000000000000000e+03	1.548411405400184293e+00
4.370000000000000000e+03	1.547974268802794651e+00
4.371000000000000000e+03	1.546765290358529832e+00
4.372000000000000000e+03	1.545536114183692522e+00
4.373000000000000000e+03	1.544902771060742142e+00
4.374000000000000000e+03	1.544764272336816902e+00
4.375000000000000000e+03	1.544683481414526938e+00
4.376000000000000000e+03	1.544198735880788265e+00
4.377000000000000000e+03	1.544488717584007187e+00
4.378000000000000000e+03	1.544589706236869198e+00
4.379000000000000000e+03	1.545370204253990298e+00
4.380000000000000000e+03	1.545999219291817717e+00
4.381000000000000000e+03	1.546537344542069370e+00
4.382000000000000000e+03	1.546359893052039913e+00
4.383000000000000000e+03	1.546270445959504691e+00
4.384000000000000000e+03	1.545272678069225858e+00
4.385000000000000000e+03	1.544457555371123725e+00
4.386000000000000000e+03	1.544150261327414508e+00
4.387000000000000000e+03	1.544389748704201981e+00
4.388000000000000000e+03	1.544587397924803707e+00
4.389000000000000000e+03	1.544241151114990274e+00
4.390000000000000000e+03	1.543319268983862180e+00
4.391000000000000000e+03	1.543760733666374341e+00
4.392000000000000000e+03	1.543899232390299581e+00
4.393000000000000000e+03	1.543848738063868575e+00
4.394000000000000000e+03	1.542860491960859726e+00
4.395000000000000000e+03	1.542547427136986782e+00
4.396000000000000000e+03	1.541267756635718245e+00
4.397000000000000000e+03	1.540529096774783113e+00
4.398000000000000000e+03	1.540263640887259644e+00
4.399000000000000000e+03	1.540517555214455880e+00
4.400000000000000000e+03	1.540448305852493371e+00
4.401000000000000000e+03	1.540308364433526922e+00
4.402000000000000000e+03	1.541068664720075532e+00
4.403000000000000000e+03	1.541032597344053290e+00
4.404000000000000000e+03	1.541505801317464730e+00
4.405000000000000000e+03	1.541410583444766225e+00
4.406000000000000000e+03	1.541787126850438172e+00
4.407000000000000000e+03	1.541997760326408118e+00
4.408000000000000000e+03	1.541802996495888145e+00
4.409000000000000000e+03	1.541352875643130727e+00
4.410000000000000000e+03	1.540521883299578842e+00
4.411000000000000000e+03	1.539488913650302271e+00
4.412000000000000000e+03	1.538930590669478349e+00
4.413000000000000000e+03	1.539096500599180573e+00
4.414000000000000000e+03	1.538101041020967230e+00
4.415000000000000000e+03	1.537026233215504689e+00
4.416000000000000000e+03	1.536775204278390206e+00
4.417000000000000000e+03	1.536854552505638960e+00
4.418000000000000000e+03	1.536263047538874549e+00
4.419000000000000000e+03	1.536286130659528792e+00
4.420000000000000000e+03	1.535287785691233475e+00
4.421000000000000000e+03	1.535537371933307416e+00
4.422000000000000000e+03	1.534329836184083140e+00
4.423000000000000000e+03	1.533533468521512511e+00
4.424000000000000000e+03	1.532975145540688366e+00
4.425000000000000000e+03	1.532673622277142655e+00
4.426000000000000000e+03	1.532444233765641428e+00
4.427000000000000000e+03	1.532041721849233484e+00
4.428000000000000000e+03	1.531829645678222551e+00
4.429000000000000000e+03	1.532340359722697443e+00
4.430000000000000000e+03	1.532331703552451962e+00
4.431000000000000000e+03	1.532913109653930128e+00
4.432000000000000000e+03	1.533083347668755092e+00
4.433000000000000000e+03	1.533113644264613828e+00
4.434000000000000000e+03	1.533234830648048330e+00
4.435000000000000000e+03	1.532923208519216374e+00
4.436000000000000000e+03	1.532999671356383597e+00
4.437000000000000000e+03	1.532470202276377425e+00
4.438000000000000000e+03	1.532442791070600663e+00
4.439000000000000000e+03	1.531973915182311741e+00
4.440000000000000000e+03	1.531989784827761270e+00
4.441000000000000000e+03	1.531039048795815649e+00
4.442000000000000000e+03	1.531443003407264580e+00
4.443000000000000000e+03	1.531010194894997678e+00
4.444000000000000000e+03	1.530150348650627823e+00
4.445000000000000000e+03	1.529861809642450110e+00
4.446000000000000000e+03	1.529867580422613615e+00
4.447000000000000000e+03	1.530059458863052058e+00
4.448000000000000000e+03	1.529444870775633181e+00
4.449000000000000000e+03	1.528595123396549571e+00
4.450000000000000000e+03	1.527902629776922927e+00
4.451000000000000000e+03	1.528230121551204856e+00
4.452000000000000000e+03	1.528316683253658104e+00
4.453000000000000000e+03	1.528784116446906260e+00
4.454000000000000000e+03	1.529195284533559462e+00
4.455000000000000000e+03	1.528176741834691654e+00
4.456000000000000000e+03	1.528297928218126378e+00
4.457000000000000000e+03	1.529042358859225015e+00
4.458000000000000000e+03	1.529302043966584979e+00
4.459000000000000000e+03	1.529506906662391419e+00
4.460000000000000000e+03	1.530111395884524050e+00
4.461000000000000000e+03	1.530417247233192501e+00
4.462000000000000000e+03	1.531401165251078611e+00
4.463000000000000000e+03	1.531360769789933851e+00
4.464000000000000000e+03	1.531310275463502624e+00
4.465000000000000000e+03	1.531445888797346111e+00
4.466000000000000000e+03	1.531978243267434259e+00
4.467000000000000000e+03	1.532379312488801215e+00
4.468000000000000000e+03	1.533071806108428081e+00
4.469000000000000000e+03	1.533322835045542565e+00
4.470000000000000000e+03	1.534363018170023629e+00
4.471000000000000000e+03	1.535258931790415726e+00
4.472000000000000000e+03	1.536289016049610545e+00
4.473000000000000000e+03	1.536704512221386487e+00
4.474000000000000000e+03	1.536358265411573054e+00
4.475000000000000000e+03	1.537330641869132375e+00
4.476000000000000000e+03	1.538011593928431786e+00
4.477000000000000000e+03	1.538695431377813172e+00
4.478000000000000000e+03	1.539271066699127832e+00
4.479000000000000000e+03	1.539601443863491514e+00
4.480000000000000000e+03	1.539315790245395332e+00
4.481000000000000000e+03	1.538600213505114667e+00
4.482000000000000000e+03	1.539096500599180350e+00
4.483000000000000000e+03	1.538756024569530645e+00
4.484000000000000000e+03	1.539318098557461045e+00
4.485000000000000000e+03	1.539639819551579247e+00
4.486000000000000000e+03	1.539684543097846525e+00
4.487000000000000000e+03	1.539584997140025280e+00
4.488000000000000000e+03	1.539381577139260049e+00
4.489000000000000000e+03	1.539701855438337486e+00
4.490000000000000000e+03	1.539789859835831720e+00
4.491000000000000000e+03	1.539478237706999764e+00
4.492000000000000000e+03	1.539023788769119605e+00
4.493000000000000000e+03	1.538276472737939216e+00
4.494000000000000000e+03	1.538609735292384428e+00
4.495000000000000000e+03	1.538756890186555149e+00
4.496000000000000000e+03	1.538616948767588921e+00
4.497000000000000000e+03	1.539338296288033536e+00
4.498000000000000000e+03	1.539192584088903581e+00
4.499000000000000000e+03	1.538795842952659143e+00
4.500000000000000000e+03	1.538849222669171901e+00
4.501000000000000000e+03	1.538664557703938174e+00
4.502000000000000000e+03	1.538468351178377214e+00
4.503000000000000000e+03	1.538833353023722150e+00
4.504000000000000000e+03	1.539020903379037852e+00
4.505000000000000000e+03	1.539615293735884016e+00
4.506000000000000000e+03	1.539043986499692096e+00
4.507000000000000000e+03	1.538745348626227916e+00
4.508000000000000000e+03	1.538664557703938174e+00
4.509000000000000000e+03	1.539458039976427051e+00
4.510000000000000000e+03	1.539957212460574709e+00
4.511000000000000000e+03	1.540635279129792590e+00
4.512000000000000000e+03	1.540620852179383604e+00
4.513000000000000000e+03	1.540541503952134628e+00
4.514000000000000000e+03	1.540332313171205669e+00
4.515000000000000000e+03	1.540017805652291960e+00
4.516000000000000000e+03	1.539344067068197042e+00
4.517000000000000000e+03	1.538517402809767454e+00
4.518000000000000000e+03	1.537819138409977304e+00
4.519000000000000000e+03	1.537886945076899048e+00
4.520000000000000000e+03	1.537529156706758604e+00
4.521000000000000000e+03	1.536677966632634229e+00
4.522000000000000000e+03	1.537357475996892875e+00
4.523000000000000000e+03	1.537996589900006761e+00
4.524000000000000000e+03	1.537764315998423559e+00
4.525000000000000000e+03	1.538236077276794234e+00
4.526000000000000000e+03	1.538878076569989872e+00
4.527000000000000000e+03	1.538531829760176439e+00
4.528000000000000000e+03	1.538867977704703627e+00
4.529000000000000000e+03	1.538901159690644116e+00
4.530000000000000000e+03	1.539491221962367540e+00
4.531000000000000000e+03	1.540100039269622911e+00
4.532000000000000000e+03	1.540796860974372073e+00
4.533000000000000000e+03	1.541024806790832535e+00
4.534000000000000000e+03	1.540990182109851281e+00
4.535000000000000000e+03	1.541337871614705701e+00
4.536000000000000000e+03	1.540840141825598808e+00
4.537000000000000000e+03	1.541115696578408745e+00
4.538000000000000000e+03	1.541174847075085008e+00
4.539000000000000000e+03	1.541699988069968663e+00
4.540000000000000000e+03	1.541728841970786412e+00
4.541000000000000000e+03	1.541777893602176652e+00
4.542000000000000000e+03	1.541567260126206929e+00
4.543000000000000000e+03	1.542812305946493989e+00
4.544000000000000000e+03	1.544066007937026530e+00
4.545000000000000000e+03	1.544089091057680552e+00
4.546000000000000000e+03	1.544389171626185497e+00
4.547000000000000000e+03	1.544058794461822037e+00
4.548000000000000000e+03	1.544667611769077187e+00
4.549000000000000000e+03	1.546048270923207735e+00
4.550000000000000000e+03	1.546235821278523437e+00
4.551000000000000000e+03	1.545598150070450538e+00
4.552000000000000000e+03	1.545526015318406277e+00
4.553000000000000000e+03	1.545681826382822255e+00
4.554000000000000000e+03	1.545146586522652354e+00
4.555000000000000000e+03	1.545615462410941277e+00
4.556000000000000000e+03	1.545660185957208776e+00
4.557000000000000000e+03	1.545031170919381136e+00
4.558000000000000000e+03	1.545433682835789302e+00
4.559000000000000000e+03	1.545319709927559071e+00
4.560000000000000000e+03	1.545801570071215991e+00
4.561000000000000000e+03	1.545667399432413269e+00
4.562000000000000000e+03	1.544736861131039918e+00
4.563000000000000000e+03	1.544021284390758808e+00
4.564000000000000000e+03	1.543953477723837286e+00
4.565000000000000000e+03	1.544201621270870017e+00
4.566000000000000000e+03	1.544403598576594705e+00
4.567000000000000000e+03	1.543898655312283541e+00
4.568000000000000000e+03	1.544504587229456938e+00
4.569000000000000000e+03	1.544093419142803292e+00
4.570000000000000000e+03	1.543555293892551639e+00
4.571000000000000000e+03	1.542487699562293813e+00
4.572000000000000000e+03	1.542300149206978332e+00
4.573000000000000000e+03	1.542158765092971340e+00
4.574000000000000000e+03	1.542291493036733074e+00
4.575000000000000000e+03	1.541145993174267481e+00
4.576000000000000000e+03	1.540221225653057413e+00
4.577000000000000000e+03	1.539616736430925004e+00
4.578000000000000000e+03	1.539075725790591598e+00
4.579000000000000000e+03	1.538035542666110533e+00
4.580000000000000000e+03	1.538391888341210212e+00
4.581000000000000000e+03	1.538997820258383609e+00
4.582000000000000000e+03	1.538666000398979161e+00
4.583000000000000000e+03	1.539036773024487603e+00
4.584000000000000000e+03	1.539411873735118785e+00
4.585000000000000000e+03	1.539873536148203215e+00
4.586000000000000000e+03	1.539864879977957735e+00
4.587000000000000000e+03	1.539016575293915112e+00
4.588000000000000000e+03	1.537868190041367544e+00
4.589000000000000000e+03	1.536729903654106222e+00
4.590000000000000000e+03	1.536155711027832327e+00
4.591000000000000000e+03	1.534685027703150073e+00
4.592000000000000000e+03	1.533962237487664693e+00
4.593000000000000000e+03	1.533012944150759616e+00
4.594000000000000000e+03	1.532018927267587260e+00
4.595000000000000000e+03	1.531065305845559665e+00
4.596000000000000000e+03	1.530548821020921491e+00
4.597000000000000000e+03	1.529244624703957722e+00
4.598000000000000000e+03	1.528739681439646558e+00
4.599000000000000000e+03	1.527709885719460203e+00
4.600000000000000000e+03	1.526613437488384406e+00
4.601000000000000000e+03	1.526203712096771969e+00
4.602000000000000000e+03	1.525345308547443324e+00
4.603000000000000000e+03	1.524339750103943514e+00
4.604000000000000000e+03	1.524007930244539066e+00
4.605000000000000000e+03	1.523253400738154184e+00
4.606000000000000000e+03	1.523533283576086639e+00
4.607000000000000000e+03	1.523416425277774655e+00
4.608000000000000000e+03	1.522747014778802255e+00
4.609000000000000000e+03	1.521119654772679297e+00
4.610000000000000000e+03	1.520616154203409121e+00
4.611000000000000000e+03	1.520102554768852698e+00
4.612000000000000000e+03	1.519694272072281027e+00
4.613000000000000000e+03	1.519319171361650067e+00
4.614000000000000000e+03	1.519195099588133591e+00
4.615000000000000000e+03	1.518902232494832916e+00
4.616000000000000000e+03	1.518635333912268681e+00
4.617000000000000000e+03	1.519060928949330869e+00
4.618000000000000000e+03	1.518724781004803681e+00
4.619000000000000000e+03	1.518649760862677667e+00
4.620000000000000000e+03	1.518408830790848985e+00
4.621000000000000000e+03	1.519114308665843627e+00
4.622000000000000000e+03	1.518892133629546670e+00
4.623000000000000000e+03	1.518871935898974179e+00
4.624000000000000000e+03	1.519309072496363822e+00
4.625000000000000000e+03	1.518290529797496013e+00
4.626000000000000000e+03	1.517890903271169822e+00
4.627000000000000000e+03	1.517652858589423337e+00
4.628000000000000000e+03	1.517665842844791335e+00
4.629000000000000000e+03	1.516697794472354754e+00
4.630000000000000000e+03	1.515679251773487168e+00
4.631000000000000000e+03	1.514276952193742920e+00
4.632000000000000000e+03	1.513078072614764347e+00
4.633000000000000000e+03	1.512991510912310877e+00
4.634000000000000000e+03	1.513026135593292132e+00
4.635000000000000000e+03	1.513017479423046874e+00
4.636000000000000000e+03	1.512659691052906652e+00
4.637000000000000000e+03	1.512389907080260221e+00
4.638000000000000000e+03	1.512223997150558219e+00
4.639000000000000000e+03	1.511635377573875338e+00
4.640000000000000000e+03	1.511335297005370615e+00
4.641000000000000000e+03	1.511299229629348151e+00
4.642000000000000000e+03	1.510591587711792361e+00
4.643000000000000000e+03	1.509229683593192872e+00
4.644000000000000000e+03	1.508238552100102048e+00
4.645000000000000000e+03	1.508088511815849575e+00
4.646000000000000000e+03	1.507290701458238180e+00
4.647000000000000000e+03	1.506922814222811713e+00
4.648000000000000000e+03	1.505967750105743130e+00
4.649000000000000000e+03	1.504584205561530608e+00
4.650000000000000000e+03	1.503532913685234895e+00
4.651000000000000000e+03	1.502895242477161775e+00
4.652000000000000000e+03	1.502068578218732409e+00
4.653000000000000000e+03	1.501335689137960783e+00
4.654000000000000000e+03	1.500709559490215117e+00
4.655000000000000000e+03	1.500423905872118935e+00
4.656000000000000000e+03	1.500040148991242717e+00
4.657000000000000000e+03	1.499872796366499283e+00
4.658000000000000000e+03	1.499183188136954392e+00
4.659000000000000000e+03	1.498554173099126974e+00
4.660000000000000000e+03	1.497815513238191842e+00
4.661000000000000000e+03	1.497055212951643455e+00
4.662000000000000000e+03	1.496333865431198840e+00
4.663000000000000000e+03	1.496231434083295619e+00
4.664000000000000000e+03	1.496740705432729523e+00
4.665000000000000000e+03	1.495849119897460167e+00
4.666000000000000000e+03	1.494635813368072608e+00
4.667000000000000000e+03	1.495046981454725810e+00
4.668000000000000000e+03	1.493767310953457272e+00
4.669000000000000000e+03	1.493654780740268029e+00
4.670000000000000000e+03	1.493445589959339070e+00
4.671000000000000000e+03	1.494038537621144469e+00
4.672000000000000000e+03	1.493513396626260814e+00
4.673000000000000000e+03	1.493200331802388092e+00
4.674000000000000000e+03	1.493041635347890361e+00
4.675000000000000000e+03	1.493172920596611108e+00
4.676000000000000000e+03	1.493382111377540067e+00
4.677000000000000000e+03	1.493586974073346285e+00
4.678000000000000000e+03	1.493641796484900031e+00
4.679000000000000000e+03	1.494230416061582911e+00
4.680000000000000000e+03	1.494275139607850411e+00
4.681000000000000000e+03	1.494285238473136657e+00
4.682000000000000000e+03	1.494687750389544600e+00
4.683000000000000000e+03	1.495235974505082499e+00
4.684000000000000000e+03	1.496015029827162390e+00
4.685000000000000000e+03	1.496437739474142825e+00
4.686000000000000000e+03	1.496932583873167744e+00
4.687000000000000000e+03	1.497988636643098559e+00
4.688000000000000000e+03	1.499161547711341136e+00
4.689000000000000000e+03	1.499522221471563554e+00
4.690000000000000000e+03	1.500384953106014940e+00
4.691000000000000000e+03	1.501686841110913218e+00
4.692000000000000000e+03	1.502627478277572814e+00
4.693000000000000000e+03	1.503816258991265364e+00
4.694000000000000000e+03	1.504374581972089508e+00
4.695000000000000000e+03	1.504632824384408485e+00
4.696000000000000000e+03	1.505522967224637076e+00
4.697000000000000000e+03	1.506769455739965125e+00
4.698000000000000000e+03	1.507603333473598983e+00
4.699000000000000000e+03	1.509112103947360506e+00
4.700000000000000000e+03	1.509661770757939170e+00
4.701000000000000000e+03	1.510147958986718830e+00
4.702000000000000000e+03	1.511015018706293178e+00
4.703000000000000000e+03	1.511173715160790909e+00
4.704000000000000000e+03	1.510725037003074478e+00
4.705000000000000000e+03	1.511740694311860089e+00
4.706000000000000000e+03	1.512216783675353504e+00
4.707000000000000000e+03	1.513209357863485316e+00
4.708000000000000000e+03	1.514109599568999709e+00
4.709000000000000000e+03	1.515328676878550995e+00
4.710000000000000000e+03	1.515553737304929705e+00
4.711000000000000000e+03	1.515918739150274641e+00
4.712000000000000000e+03	1.516143799576653350e+00
4.713000000000000000e+03	1.516699237167395520e+00
4.714000000000000000e+03	1.516901214473119985e+00
4.715000000000000000e+03	1.517518687950620393e+00
4.716000000000000000e+03	1.518286201712373495e+00
4.717000000000000000e+03	1.518721895614721928e+00
4.718000000000000000e+03	1.519616366540073038e+00
4.719000000000000000e+03	1.519300416326118341e+00
4.720000000000000000e+03	1.520092455903566453e+00
4.721000000000000000e+03	1.519854411221819745e+00
4.722000000000000000e+03	1.519568757603723785e+00
4.723000000000000000e+03	1.518886362849383165e+00
4.724000000000000000e+03	1.517984678448827562e+00
4.725000000000000000e+03	1.518118849087630284e+00
4.726000000000000000e+03	1.518221280435533505e+00
4.727000000000000000e+03	1.517567739582010855e+00
4.728000000000000000e+03	1.516386172343522798e+00
4.729000000000000000e+03	1.516301053336110094e+00
4.730000000000000000e+03	1.516650185536005502e+00
4.731000000000000000e+03	1.517158014190398418e+00
4.732000000000000000e+03	1.517589380007624111e+00
4.733000000000000000e+03	1.517048369367290706e+00
4.734000000000000000e+03	1.516225167576959354e+00
4.735000000000000000e+03	1.515539887432537203e+00
4.736000000000000000e+03	1.515335024736730984e+00
4.737000000000000000e+03	1.514968580196345282e+00
4.738000000000000000e+03	1.514652629982390586e+00
4.739000000000000000e+03	1.514541542464242108e+00
4.740000000000000000e+03	1.514348221328762900e+00
4.741000000000000000e+03	1.514186639484183416e+00
4.742000000000000000e+03	1.514351828066365258e+00
4.743000000000000000e+03	1.514131095725109288e+00
4.744000000000000000e+03	1.513955086930120597e+00
4.745000000000000000e+03	1.513390127552108666e+00
4.746000000000000000e+03	1.513335305140554699e+00
4.747000000000000000e+03	1.512879990585650258e+00
4.748000000000000000e+03	1.512931927607122251e+00
4.749000000000000000e+03	1.512924714131917758e+00
4.750000000000000000e+03	1.514413142605602891e+00
4.751000000000000000e+03	1.515192197927683004e+00
4.752000000000000000e+03	1.515786588284529390e+00
4.753000000000000000e+03	1.516474753819033072e+00
4.754000000000000000e+03	1.516668074954512502e+00
4.755000000000000000e+03	1.516287203463717592e+00
4.756000000000000000e+03	1.515987122895212869e+00
4.757000000000000000e+03	1.515899118497718412e+00
4.758000000000000000e+03	1.515496606581310690e+00
4.759000000000000000e+03	1.515196526012805744e+00
4.760000000000000000e+03	1.514746405160048326e+00
4.761000000000000000e+03	1.515020517217817275e+00
4.762000000000000000e+03	1.514952710550895532e+00
4.763000000000000000e+03	1.515697141191994168e+00
4.764000000000000000e+03	1.515046485728553272e+00
4.765000000000000000e+03	1.515373977502834979e+00
4.766000000000000000e+03	1.515257119204522773e+00
4.767000000000000000e+03	1.514920971259995808e+00
4.768000000000000000e+03	1.514659843457594857e+00
4.769000000000000000e+03	1.514306383172577153e+00
4.770000000000000000e+03	1.514791128706315826e+00
4.771000000000000000e+03	1.514496818917974608e+00
4.772000000000000000e+03	1.514750733245170844e+00
4.773000000000000000e+03	1.515296071970626990e+00
4.774000000000000000e+03	1.515518247006923724e+00
4.775000000000000000e+03	1.515105636225229535e+00
4.776000000000000000e+03	1.515508148141637701e+00
4.777000000000000000e+03	1.516014534100989852e+00
4.778000000000000000e+03	1.515821212965510423e+00
4.779000000000000000e+03	1.515878920767146143e+00
4.780000000000000000e+03	1.515744750128343421e+00
4.781000000000000000e+03	1.515750520908506926e+00
4.782000000000000000e+03	1.515766390553956899e+00
4.783000000000000000e+03	1.515111407005393040e+00
4.784000000000000000e+03	1.514128931682547918e+00
4.785000000000000000e+03	1.513367188700958321e+00
4.786000000000000000e+03	1.513195507991092592e+00
4.787000000000000000e+03	1.512497243591302443e+00
4.788000000000000000e+03	1.512264969689719241e+00
4.789000000000000000e+03	1.512625643449941659e+00
4.790000000000000000e+03	1.512282282030209757e+00
4.791000000000000000e+03	1.513046910401881107e+00
4.792000000000000000e+03	1.512549180612774435e+00
4.793000000000000000e+03	1.511366170679245391e+00
4.794000000000000000e+03	1.510679447839782252e+00
4.795000000000000000e+03	1.509957523241321375e+00
4.796000000000000000e+03	1.509703608914124917e+00
4.797000000000000000e+03	1.508888486216022784e+00
4.798000000000000000e+03	1.508291210469094645e+00
4.799000000000000000e+03	1.507212074578509586e+00
4.800000000000000000e+03	1.506728771739811901e+00
4.801000000000000000e+03	1.506430133866347942e+00
4.802000000000000000e+03	1.506131495992883984e+00
4.803000000000000000e+03	1.505806889608684029e+00
4.804000000000000000e+03	1.505172103790692884e+00
4.805000000000000000e+03	1.503937156835691846e+00
4.806000000000000000e+03	1.503077310591321991e+00
4.807000000000000000e+03	1.502471378674148594e+00
4.808000000000000000e+03	1.501471591010812512e+00
4.809000000000000000e+03	1.501330206896805297e+00
4.810000000000000000e+03	1.501262400229883553e+00
4.811000000000000000e+03	1.500946450015928857e+00
4.812000000000000000e+03	1.500743030015163626e+00
4.813000000000000000e+03	1.500253956396302435e+00
4.814000000000000000e+03	1.500670895263119364e+00
4.815000000000000000e+03	1.500388127035105157e+00
4.816000000000000000e+03	1.499953875827797489e+00
4.817000000000000000e+03	1.499324860789969849e+00
4.818000000000000000e+03	1.498385666318351017e+00
4.819000000000000000e+03	1.498239954119221284e+00
4.820000000000000000e+03	1.497277676526948209e+00
4.821000000000000000e+03	1.496250766196843607e+00
4.822000000000000000e+03	1.495918946337439159e+00
4.823000000000000000e+03	1.495708312861469214e+00
4.824000000000000000e+03	1.496390707615809834e+00
4.825000000000000000e+03	1.496823516128076292e+00
4.826000000000000000e+03	1.497005295703228267e+00
4.827000000000000000e+03	1.497557847903888906e+00
4.828000000000000000e+03	1.497961802515337837e+00
4.829000000000000000e+03	1.498280638119374286e+00
4.830000000000000000e+03	1.498355658261500523e+00
4.831000000000000000e+03	1.498544651311856990e+00
4.832000000000000000e+03	1.498870700391097932e+00
4.833000000000000000e+03	1.498919752022488172e+00
4.834000000000000000e+03	1.500537878780349166e+00
4.835000000000000000e+03	1.500908651405857608e+00
4.836000000000000000e+03	1.502145041055899632e+00
4.837000000000000000e+03	1.502735103327623056e+00
4.838000000000000000e+03	1.503082792832477477e+00
4.839000000000000000e+03	1.503547340635643659e+00
4.840000000000000000e+03	1.503877717800007119e+00
4.841000000000000000e+03	1.503654100068669397e+00
4.842000000000000000e+03	1.504353807163500534e+00
4.843000000000000000e+03	1.505656560785423315e+00
4.844000000000000000e+03	1.506398106036440199e+00
4.845000000000000000e+03	1.507193896620994567e+00
4.846000000000000000e+03	1.507954196907542954e+00
4.847000000000000000e+03	1.508986589478803042e+00
4.848000000000000000e+03	1.509409299125783699e+00
4.849000000000000000e+03	1.509889716574399632e+00
4.850000000000000000e+03	1.509117874727524233e+00
4.851000000000000000e+03	1.508516270895473355e+00
4.852000000000000000e+03	1.508299866639340125e+00
4.853000000000000000e+03	1.507623242665163010e+00
4.854000000000000000e+03	1.507680950466798731e+00
4.855000000000000000e+03	1.507908896283259192e+00
4.856000000000000000e+03	1.508379214866589102e+00
4.857000000000000000e+03	1.508283996993890153e+00
4.858000000000000000e+03	1.507998343375794192e+00
4.859000000000000000e+03	1.508148383660046665e+00
4.860000000000000000e+03	1.508227731887295420e+00
4.861000000000000000e+03	1.507614586494917752e+00
4.862000000000000000e+03	1.507102718294410337e+00
4.863000000000000000e+03	1.506193820418650464e+00
4.864000000000000000e+03	1.505266167507358865e+00
4.865000000000000000e+03	1.503761580849215740e+00
4.866000000000000000e+03	1.504309804964753639e+00
4.867000000000000000e+03	1.503729841558316238e+00
4.868000000000000000e+03	1.503519208082346292e+00
4.869000000000000000e+03	1.503181473173273996e+00
4.870000000000000000e+03	1.502271132602473136e+00
4.871000000000000000e+03	1.502209096715715120e+00
4.872000000000000000e+03	1.501577196287805505e+00
4.873000000000000000e+03	1.500741875859131103e+00
4.874000000000000000e+03	1.500593278269919395e+00
4.875000000000000000e+03	1.500751974724417348e+00
4.876000000000000000e+03	1.499925310465987760e+00
4.877000000000000000e+03	1.498592260248206465e+00
4.878000000000000000e+03	1.498690363510986945e+00
4.879000000000000000e+03	1.498449433439158485e+00
4.880000000000000000e+03	1.497973344075665070e+00
4.881000000000000000e+03	1.498227258402861528e+00
4.882000000000000000e+03	1.498674493865537194e+00
4.883000000000000000e+03	1.499124614718294390e+00
4.884000000000000000e+03	1.498888012731588670e+00
4.885000000000000000e+03	1.499052479966249907e+00
4.886000000000000000e+03	1.499941180111437511e+00
4.887000000000000000e+03	1.500783714015316628e+00
4.888000000000000000e+03	1.501000118271450079e+00
4.889000000000000000e+03	1.500600491745123666e+00
4.890000000000000000e+03	1.500799583660766601e+00
4.891000000000000000e+03	1.500187880963429699e+00
4.892000000000000000e+03	1.499776712876776052e+00
4.893000000000000000e+03	1.500418712169971913e+00
4.894000000000000000e+03	1.500505273872425160e+00
4.895000000000000000e+03	1.501133423293228297e+00
4.896000000000000000e+03	1.500582313787608646e+00
4.897000000000000000e+03	1.499768200976034915e+00
4.898000000000000000e+03	1.499323850903441224e+00
4.899000000000000000e+03	1.499514286648838457e+00
4.900000000000000000e+03	1.499492646223225201e+00
4.901000000000000000e+03	1.499264700406764739e+00
4.902000000000000000e+03	1.498381049694220479e+00
4.903000000000000000e+03	1.498359409268606779e+00
4.904000000000000000e+03	1.499418347428619569e+00
4.905000000000000000e+03	1.499794890834291294e+00
4.906000000000000000e+03	1.499882895231785529e+00
4.907000000000000000e+03	1.499737183032655796e+00
4.908000000000000000e+03	1.499918962607807771e+00
4.909000000000000000e+03	1.499825187430150031e+00
4.910000000000000000e+03	1.500193074665576720e+00
4.911000000000000000e+03	1.500346000339910946e+00
4.912000000000000000e+03	1.500872584029835588e+00
4.913000000000000000e+03	1.500630211262966140e+00
4.914000000000000000e+03	1.500061789416855973e+00
4.915000000000000000e+03	1.500520566439858650e+00
4.916000000000000000e+03	1.500980786157902092e+00
4.917000000000000000e+03	1.501091873676050570e+00
4.918000000000000000e+03	1.502140712970776670e+00
4.919000000000000000e+03	1.502533126021898591e+00
4.920000000000000000e+03	1.502846190845771535e+00
4.921000000000000000e+03	1.503474917344590933e+00
4.922000000000000000e+03	1.503588890252821164e+00
4.923000000000000000e+03	1.503930808977511857e+00
4.924000000000000000e+03	1.503789424863504642e+00
4.925000000000000000e+03	1.503845689970099375e+00
4.926000000000000000e+03	1.503873101175876359e+00
4.927000000000000000e+03	1.504372273660023795e+00
4.928000000000000000e+03	1.504942138201175172e+00
4.929000000000000000e+03	1.505516330827448845e+00
4.930000000000000000e+03	1.506156887425603497e+00
4.931000000000000000e+03	1.505853921467017020e+00
4.932000000000000000e+03	1.506418015228004448e+00
4.933000000000000000e+03	1.507155232393898814e+00
4.934000000000000000e+03	1.506661830689914883e+00
4.935000000000000000e+03	1.507338454664091554e+00
4.936000000000000000e+03	1.506944598917928868e+00
4.937000000000000000e+03	1.506778688988226644e+00
4.938000000000000000e+03	1.507691914949109258e+00
4.939000000000000000e+03	1.507316814238478297e+00
4.940000000000000000e+03	1.507391834380604534e+00
4.941000000000000000e+03	1.508238696369606391e+00
4.942000000000000000e+03	1.508596484739746835e+00
4.943000000000000000e+03	1.508124723461376160e+00
4.944000000000000000e+03	1.507660175658209756e+00
4.945000000000000000e+03	1.507761164311072211e+00
4.946000000000000000e+03	1.507924188850692460e+00
4.947000000000000000e+03	1.508035276368841160e+00
4.948000000000000000e+03	1.508361325448081880e+00
4.949000000000000000e+03	1.508165118922521142e+00
4.950000000000000000e+03	1.508486839916639122e+00
4.951000000000000000e+03	1.509496726445261672e+00
4.952000000000000000e+03	1.509542892686569937e+00
4.953000000000000000e+03	1.510821120492797709e+00
4.954000000000000000e+03	1.511421281629807378e+00
4.955000000000000000e+03	1.511877173262728302e+00
4.956000000000000000e+03	1.512253716668400472e+00
4.957000000000000000e+03	1.512529271421210186e+00
4.958000000000000000e+03	1.513117890997892845e+00
4.959000000000000000e+03	1.513187140359855576e+00
4.960000000000000000e+03	1.513174156104487356e+00
4.961000000000000000e+03	1.513847894688582496e+00
4.962000000000000000e+03	1.513987547568540704e+00
4.963000000000000000e+03	1.514486720052688362e+00
4.964000000000000000e+03	1.515464867290411188e+00
4.965000000000000000e+03	1.516654946429640383e+00
4.966000000000000000e+03	1.516574155507350641e+00
4.967000000000000000e+03	1.516960797778308834e+00
4.968000000000000000e+03	1.517643192532649454e+00
4.969000000000000000e+03	1.518304091130880717e+00
4.970000000000000000e+03	1.518602729004344454e+00
4.971000000000000000e+03	1.519204332836395333e+00
4.972000000000000000e+03	1.519710718795747262e+00
4.973000000000000000e+03	1.519970403903107226e+00
4.974000000000000000e+03	1.519836233264304504e+00
4.975000000000000000e+03	1.520533054969054110e+00
4.976000000000000000e+03	1.521535728022471723e+00
4.977000000000000000e+03	1.523343424908705668e+00
4.978000000000000000e+03	1.524171531862175799e+00
4.979000000000000000e+03	1.525041476971831900e+00
4.980000000000000000e+03	1.526023952294677244e+00
4.981000000000000000e+03	1.525899880521160767e+00
4.982000000000000000e+03	1.525045805056954640e+00
4.983000000000000000e+03	1.524006054740985938e+00
4.984000000000000000e+03	1.524021924386435689e+00
4.985000000000000000e+03	1.523632396725395743e+00
4.986000000000000000e+03	1.522413319415844457e+00
4.987000000000000000e+03	1.521469796859103107e+00
4.988000000000000000e+03	1.519964921661951740e+00
4.989000000000000000e+03	1.520276543790783919e+00
4.990000000000000000e+03	1.519793240952086011e+00
4.991000000000000000e+03	1.519074778821723370e+00
4.992000000000000000e+03	1.519498931163744793e+00
4.993000000000000000e+03	1.518926181232511663e+00
4.994000000000000000e+03	1.519223376410935078e+00
4.995000000000000000e+03	1.519741303930614018e+00
4.996000000000000000e+03	1.520341465067623687e+00
4.997000000000000000e+03	1.521314274333695371e+00
4.998000000000000000e+03	1.521774494051738813e+00
4.999000000000000000e+03	1.521813446817843030e+00
5.000000000000000000e+03	1.522402066394525466e+00


==> data.dat <==
x	f(x)
3.16693000e-05	-4.00001451e+00
1.00816962e-03	-3.08781504e+00
1.98466995e-03	-2.88058811e+00
2.96117027e-03	-2.75205040e+00
3.93767059e-03	-2.65736805e+00
4.91417091e-03	-2.58181091e+00
5.89067124e-03	-2.51862689e+00
6.86717156e-03	-2.46413745e+00


==> multiscale.csv <==
x	y
0.000000000000000000e+00	1.972507482314944660e+00
1.000000000000000000e+00	1.968189496057564103e+00
2.000000000000000000e+00	1.965853772786364750e+00
3.000000000000000000e+00	1.965640253920313274e+00
4.000000000000000000e+00	1.962443241709703301e+00
5.000000000000000000e+00	1.960282084538451652e+00
6.000000000000000000e+00	1.957389480981469365e+00
7.000000000000000000e+00	1.954906602816099292e+00
8.000000000000000000e+00	1.951708147910448332e+00
9.000000000000000000e+00	1.949756181520125642e+00
1.000000000000000000e+01	1.947193955127506815e+00
1.100000000000000000e+01	1.944204691002784813e+00
1.200000000000000000e+01	1.940760977940183096e+00
1.300000000000000000e+01	1.936367971540676081e+00
1.400000000000000000e+01	1.931846565282530070e+00
1.500000000000000000e+01	1.929391098322937204e+00
1.600000000000000000e+01	1.926775492213805396e+00
1.700000000000000000e+01	1.923776129223797149e+00
1.800000000000000000e+01	1.921241314036955306e+00
1.900000000000000000e+01	1.918435272182426488e+00
2.000000000000000000e+01	1.915334920539556007e+00
2.100000000000000000e+01	1.912208600385949531e+00
2.200000000000000000e+01	1.909683884064393933e+00
2.300000000000000000e+01	1.907574663914614055e+00
2.400000000000000000e+01	1.903930416241328638e+00
2.500000000000000000e+01	1.900900756655461876e+00
2.600000000000000000e+01	1.899662924310379086e+00
2.700000000000000000e+01	1.899261855089012130e+00
2.800000000000000000e+01	1.896702514086475055e+00
2.900000000000000000e+01	1.895099679896047329e+00
3.000000000000000000e+01	1.893224176342891640e+00
3.100000000000000000e+01	1.891482843428538674e+00
3.200000000000000000e+01	1.890090642714080893e+00
3.300000000000000000e+01	1.888858581149161608e+00
3.400000000000000000e+01	1.887739049797431790e+00
3.500000000000000000e+01	1.886247303125152541e+00
3.600000000000000000e+01	1.884348716451342831e+00
3.700000000000000000e+01	1.882450129777532899e+00
3.800000000000000000e+01	1.879861934874178075e+00
3.900000000000000000e+01	1.878703450756344262e+00
4.000000000000000000e+01	1.878215819832523836e+00
4.100000000000000000e+01	1.876247983796751395e+00
4.200000000000000000e+01	1.876043121100945177e+00
4.300000000000000000e+01	1.874193586058525263e+00
4.400000000000000000e+01	1.872618163073874742e+00
4.500000000000000000e+01	1.871332721792442477e+00
4.600000000000000000e+01	1.869695262921033718e+00
4.700000000000000000e+01	1.869246584763317065e+00
4.800000000000000000e+01	1.867842842488532273e+00
4.900000000000000000e+01	1.867529777664659107e+00
5.000000000000000000e+01	1.866613666313694964e+00
5.100000000000000000e+01	1.865456624890901693e+00
5.200000000000000000e+01	1.864842036803483261e+00
5.300000000000000000e+01	1.864824724462992522e+00
5.400000000000000000e+01	1.865912516523822617e+00
5.500000000000000000e+01	1.866654061774839723e+00
5.600000000000000000e+01	1.867007522059857427e+00
5.700000000000000000e+01	1.866555958512059243e+00
5.800000000000000000e+01	1.865957240070090339e+00
5.900000000000000000e+01	1.865564827018968419e+00
6.000000000000000000e+01	1.864246203751595887e+00
6.100000000000000000e+01	1.864192824035082907e+00
6.200000000000000000e+01	1.863507543890660756e+00
6.300000000000000000e+01	1.861878741189497255e+00
6.400000000000000000e+01	1.858853409688753011e+00
6.500000000000000000e+01	1.855401040455905592e+00
6.600000000000000000e+01	1.853063874489665697e+00
6.700000000000000000e+01	1.851726496186761439e+00
6.800000000000000000e+01	1.850650245686258355e+00
6.900000000000000000e+01	1.850549257033396122e+00
7.000000000000000000e+01	1.850578110934213871e+00
7.100000000000000000e+01	1.850031329513717182e+00
7.200000000000000000e+01	1.849989491357531435e+00
7.300000000000000000e+01	1.849573995185755493e+00
7.400000000000000000e+01	1.848103888939089501e+00
7.500000000000000000e+01	1.848152940570479741e+00
7.600000000000000000e+01	1.848212091067156004e+00
7.700000000000000000e+01	1.848334720145631493e+00
7.800000000000000000e+01	1.848930553197518645e+00
7.900000000000000000e+01	1.848503515465415692e+00
8.000000000000000000e+01	1.848471776174515968e+00
8.100000000000000000e+01	1.847412838014503622e+00
8.200000000000000000e+01	1.846703032054386240e+00
8.300000000000000000e+01	1.845928304817428867e+00
8.400000000000000000e+01	1.844598139989729324e+00
8.500000000000000000e+01	1.844080212470049940e+00
8.600000000000000000e+01	1.843891219419693694e+00
8.700000000000000000e+01	1.843376177290096285e+00
8.800000000000000000e+01	1.843244892041375316e+00
8.900000000000000000e+01	1.841176067352740642e+00
9.000000000000000000e+01	1.839561691601985682e+00
9.100000000000000000e+01	1.838235854859408658e+00
9.200000000000000000e+01	1.836661874569799124e+00
9.300000000000000000e+01	1.836266576128595451e+00
9.400000000000000000e+01	1.835136945911579387e+00
9.500000000000000000e+01	1.832822863065993513e+00
9.600000000000000000e+01	1.831550406039929468e+00
9.700000000000000000e+01	1.829695100217346049e+00
9.800000000000000000e+01	1.829941801069338236e+00
9.900000000000000000e+01	1.829484466741376325e+00
1.000000000000000000e+02	1.828585667730902475e+00
1.010000000000000000e+02	1.828572683475534699e+00
1.020000000000000000e+02	1.828033115530242281e+00
1.030000000000000000e+02	1.826398542048914830e+00
1.040000000000000000e+02	1.827121332264400433e+00
1.050000000000000000e+02	1.826273027580357589e+00
1.060000000000000000e+02	1.827331965740369935e+00
1.070000000000000000e+02	1.826912141483471475e+00
1.080000000000000000e+02	1.827712837231164844e+00
1.090000000000000000e+02	1.827557026166748866e+00
1.100000000000000000e+02	1.827441610563477870e+00
1.110000000000000000e+02	1.827235305172630664e+00
1.120000000000000000e+02	1.827213664747017186e+00
1.130000000000000000e+02	1.827588765457648368e+00
1.140000000000000000e+02	1.828545272269757715e+00
1.150000000000000000e+02	1.827834023614599346e+00
1.160000000000000000e+02	1.827704181060919364e+00
1.170000000000000000e+02	1.828535173404471470e+00
1.180000000000000000e+02	1.829972097665196973e+00
1.190000000000000000e+02	1.830570816107165655e+00
1.200000000000000000e+02	1.830257751283292933e+00
1.210000000000000000e+02	1.829762906884268014e+00
1.220000000000000000e+02	1.828487564468121995e+00
1.230000000000000000e+02	1.828031672835201071e+00
1.240000000000000000e+02	1.827412756662659898e+00
1.250000000000000000e+02	1.827720050706369115e+00
1.260000000000000000e+02	1.825886385309399174e+00
1.270000000000000000e+02	1.823735327003433770e+00
1.280000000000000000e+02	1.822884136929309395e+00
1.290000000000000000e+02	1.821301500469454160e+00
1.300000000000000000e+02	1.820552741743232783e+00
1.310000000000000000e+02	1.819261529681637235e+00
1.320000000000000000e+02	1.819228347695696968e+00
1.330000000000000000e+02	1.818065535492740414e+00
1.340000000000000000e+02	1.816873869388966112e+00
1.350000000000000000e+02	1.817668794356495976e+00
1.360000000000000000e+02	1.818116029819171420e+00
1.370000000000000000e+02	1.818590676487623847e+00
1.380000000000000000e+02	1.819441866561748444e+00
1.390000000000000000e+02	1.821276974653759151e+00
1.400000000000000000e+02	1.821448655363624880e+00
1.410000000000000000e+02	1.823318388136616841e+00
1.420000000000000000e+02	1.823529021612586565e+00
1.430000000000000000e+02	1.824989028993966311e+00
1.440000000000000000e+02	1.826385557793546832e+00
1.450000000000000000e+02	1.826362474672892589e+00
1.460000000000000000e+02	1.827160285030504205e+00
1.470000000000000000e+02	1.829458498230640107e+00
1.480000000000000000e+02	1.831247440081342548e+00
1.490000000000000000e+02	1.832104400935630650e+00
1.500000000000000000e+02	1.832583375689205818e+00
1.510000000000000000e+02	1.831724972139876950e+00
1.520000000000000000e+02	1.830788663058339871e+00
1.530000000000000000e+02	1.829288260215815365e+00
1.540000000000000000e+02	1.828615964326761212e+00
1.550000000000000000e+02	1.827962423473238562e+00
1.560000000000000000e+02	1.828540944184634975e+00
1.570000000000000000e+02	1.828248077091334522e+00
1.580000000000000000e+02	1.827821039359231126e+00
1.590000000000000000e+02	1.826949651554534260e+00
1.600000000000000000e+02	1.826682752971969803e+00
1.610000000000000000e+02	1.826260043324989368e+00
1.620000000000000000e+02	1.825384327435169762e+00
1.630000000000000000e+02	1.825035195235274799e+00
1.640000000000000000e+02	1.826173481622536343e+00
1.650000000000000000e+02	1.825499743038441203e+00
1.660000000000000000e+02	1.826848662901672249e+00
1.670000000000000000e+02	1.827145858080095220e+00
1.680000000000000000e+02	1.827818153969149595e+00
1.690000000000000000e+02	1.829063199789436656e+00
1.700000000000000000e+02	1.830152434545307960e+00
1.710000000000000000e+02	1.830667476674905370e+00
1.720000000000000000e+02	1.831035363910332059e+00
1.730000000000000000e+02	1.829872551707375505e+00
1.740000000000000000e+02	1.829683558657019038e+00
1.750000000000000000e+02	1.828079281771550546e+00
1.760000000000000000e+02	1.825987373962261628e+00
1.770000000000000000e+02	1.824051277217388467e+00
1.780000000000000000e+02	1.823443902605174305e+00
1.790000000000000000e+02	1.823112082745769857e+00
1.800000000000000000e+02	1.821360650966130645e+00
1.810000000000000000e+02	1.820316139756527063e+00
1.820000000000000000e+02	1.819828508832706415e+00
1.830000000000000000e+02	1.820802327985306501e+00
1.840000000000000000e+02	1.820854265006778494e+00
1.850000000000000000e+02	1.820483492381270052e+00
1.860000000000000000e+02	1.819108604007302787e+00
1.870000000000000000e+02	1.818889314361087806e+00
1.880000000000000000e+02	1.818329548685222896e+00
1.890000000000000000e+02	1.818280497053832656e+00
1.900000000000000000e+02	1.816707959459263666e+00
1.910000000000000000e+02	1.816958988396378372e+00
1.920000000000000000e+02	1.816635824707219182e+00
1.930000000000000000e+02	1.815255165553088412e+00
1.940000000000000000e+02	1.815351826120828127e+00
1.950000000000000000e+02	1.815683645980232352e+00
1.960000000000000000e+02	1.815604297752983598e+00
1.970000000000000000e+02	1.815155619595267167e+00
1.980000000000000000e+02	1.814088025265009341e+00
1.990000000000000000e+02	1.814177472357544563e+00
2.000000000000000000e+02	1.813712924554378159e+00
2.010000000000000000e+02	1.813917787250184599e+00
2.020000000000000000e+02	1.812434696748150609e+00
2.030000000000000000e+02	1.810853502983336138e+00
2.040000000000000000e+02	1.810951606246116619e+00
2.050000000000000000e+02	1.812661199869570083e+00
2.060000000000000000e+02	1.812075465682969178e+00
2.070000000000000000e+02	1.812495289939867860e+00
2.080000000000000000e+02	1.811999002845801954e+00
2.090000000000000000e+02	1.812224063272180885e+00
2.100000000000000000e+02	1.812929541147175527e+00
2.110000000000000000e+02	1.812561653911748838e+00
2.120000000000000000e+02	1.814115436470786324e+00
2.130000000000000000e+02	1.815794733498381053e+00
2.140000000000000000e+02	1.816559361870052181e+00
2.150000000000000000e+02	1.818418995777758118e+00
2.160000000000000000e+02	1.818613759608278091e+00
2.170000000000000000e+02	1.817426421589626528e+00
2.180000000000000000e+02	1.816094814066885998e+00
2.190000000000000000e+02	1.816855114353434386e+00
2.200000000000000000e+02	1.817932807548978680e+00
2.210000000000000000e+02	1.818599332657869105e+00
2.220000000000000000e+02	1.818843148119779318e+00
2.230000000000000000e+02	1.819597677626164423e+00
2.240000000000000000e+02	1.821222152242205183e+00
2.250000000000000000e+02	1.822141148983251524e+00
2.260000000000000000e+02	1.823608369839835763e+00
2.270000000000000000e+02	1.824328274665239169e+00
2.280000000000000000e+02	1.825436264456641977e+00
2.290000000000000000e+02	1.825833005592886416e+00
2.300000000000000000e+02	1.826384115098506067e+00
2.310000000000000000e+02	1.827001588576006474e+00
2.320000000000000000e+02	1.826561566588535301e+00
2.330000000000000000e+02	1.826206663608476610e+00
2.340000000000000000e+02	1.825466561052500492e+00
2.350000000000000000e+02	1.823807461755478254e+00
2.360000000000000000e+02	1.823152478206914839e+00
2.370000000000000000e+02	1.823060145724297865e+00
2.380000000000000000e+02	1.822972141326803630e+00
2.390000000000000000e+02	1.821564070966895876e+00
2.400000000000000000e+02	1.821005747986071732e+00
2.410000000000000000e+02	1.820759047134079989e+00
2.420000000000000000e+02	1.820721537063016982e+00
2.430000000000000000e+02	1.820838395361328743e+00
2.440000000000000000e+02	1.820671042736585754e+00
2.450000000000000000e+02	1.821820870684174087e+00
2.460000000000000000e+02	1.821373635221498644e+00
2.470000000000000000e+02	1.820321910536690568e+00
2.480000000000000000e+02	1.818532968685988349e+00
2.490000000000000000e+02	1.816605528111360668e+00
2.500000000000000000e+02	1.814712712217714463e+00
2.510000000000000000e+02	1.815506194490203340e+00
2.520000000000000000e+02	1.815500423710039613e+00
2.530000000000000000e+02	1.815747124562031800e+00
2.540000000000000000e+02	1.814236622854220826e+00
2.550000000000000000e+02	1.812514044975399585e+00
2.560000000000000000e+02	1.811547439298003770e+00
2.570000000000000000e+02	1.810403382130578942e+00
2.580000000000000000e+02	1.810384627095047438e+00
2.590000000000000000e+02	1.810554865109872402e+00
2.600000000000000000e+02	1.810409152910742669e+00
2.610000000000000000e+02	1.810533224684259146e+00
2.620000000000000000e+02	1.809658951489480305e+00
2.630000000000000000e+02	1.808467285385706003e+00
2.640000000000000000e+02	1.807148662118333471e+00
2.650000000000000000e+02	1.807761807510711360e+00
2.660000000000000000e+02	1.806800972613479050e+00
2.670000000000000000e+02	1.806372492186335332e+00
2.680000000000000000e+02	1.805964209489763661e+00
2.690000000000000000e+02	1.803728032176385776e+00
2.700000000000000000e+02	1.801323059543223692e+00
2.710000000000000000e+02	1.800331928050133090e+00
2.720000000000000000e+02	1.799115736130663556e+00
2.730000000000000000e+02	1.798245791021007678e+00
2.740000000000000000e+02	1.797075765342846632e+00
2.750000000000000000e+02	1.796061550729101786e+00
2.760000000000000000e+02	1.796902641937939915e+00
2.770000000000000000e+02	1.796562165908290210e+00
2.780000000000000000e+02	1.795195933704568425e+00
2.790000000000000000e+02	1.794483242354369290e+00
2.800000000000000000e+02	1.794510653560146052e+00
2.810000000000000000e+02	1.794950675547617225e+00
2.820000000000000000e+02	1.794291363913930848e+00
2.830000000000000000e+02	1.792786632986283823e+00
2.840000000000000000e+02	1.790561997233233171e+00
2.850000000000000000e+02	1.789146713398121147e+00
2.860000000000000000e+02	1.788925981056864956e+00
2.870000000000000000e+02	1.789308295242700630e+00
2.880000000000000000e+02	1.788069020202576853e+00
2.890000000000000000e+02	1.786893223744252301e+00
2.900000000000000000e+02	1.786923520340111038e+00
2.910000000000000000e+02	1.786108397642008683e+00
2.920000000000000000e+02	1.785424560192627519e+00
2.930000000000000000e+02	1.785877566435466690e+00
2.940000000000000000e+02	1.785854483314812446e+00
2.950000000000000000e+02	1.785472169128976994e+00
2.960000000000000000e+02	1.785330785014969779e+00
2.970000000000000000e+02	1.785684245299987483e+00
2.980000000000000000e+02	1.785750609271868461e+00
2.990000000000000000e+02	1.784645504870547406e+00
3.000000000000000000e+02	1.783981865151738511e+00
3.010000000000000000e+02	1.782361718620820046e+00
3.020000000000000000e+02	1.782113575073787315e+00
3.030000000000000000e+02	1.782337192805125037e+00
3.040000000000000000e+02	1.779489312794410250e+00
3.050000000000000000e+02	1.776276430938350526e+00
3.060000000000000000e+02	1.774996760437081988e+00
3.070000000000000000e+02	1.773242443267361246e+00
3.080000000000000000e+02	1.772626412484901604e+00
3.090000000000000000e+02	1.772062318723913954e+00
3.100000000000000000e+02	1.770821600988749189e+00
3.110000000000000000e+02	1.769461139565190910e+00
3.120000000000000000e+02	1.767773186367350924e+00
3.130000000000000000e+02	1.765229715010263600e+00
3.140000000000000000e+02	1.764219828481641272e+00
3.150000000000000000e+02	1.762374621524344320e+00
3.160000000000000000e+02	1.761797543507988895e+00
3.170000000000000000e+02	1.761755705351802925e+00
3.180000000000000000e+02	1.761233449747001245e+00
3.190000000000000000e+02	1.759150198107957586e+00
3.200000000000000000e+02	1.758114343068599261e+00
3.210000000000000000e+02	1.757729143492682056e+00
3.220000000000000000e+02	1.757879183776934529e+00
3.230000000000000000e+02	1.756781292850817966e+00
3.240000000000000000e+02	1.754875492701803541e+00
3.250000000000000000e+02	1.753295741632030058e+00
3.260000000000000000e+02	1.751782354534137554e+00
3.270000000000000000e+02	1.750726301764206738e+00
3.280000000000000000e+02	1.749680347859562612e+00
3.290000000000000000e+02	1.750020823889212096e+00
3.300000000000000000e+02	1.749293705588604197e+00
3.310000000000000000e+02	1.749559161476127667e+00
3.320000000000000000e+02	1.750254540485836285e+00
3.330000000000000000e+02	1.750965789140994655e+00
3.340000000000000000e+02	1.752391171841392925e+00
3.350000000000000000e+02	1.753432797660914755e+00
3.360000000000000000e+02	1.752935067871808084e+00
3.370000000000000000e+02	1.752773486027228600e+00
3.380000000000000000e+02	1.751951149853921752e+00
3.390000000000000000e+02	1.750622427721263197e+00
3.400000000000000000e+02	1.749202815801028432e+00
3.410000000000000000e+02	1.746988278913263581e+00
3.420000000000000000e+02	1.745131530395639619e+00
3.430000000000000000e+02	1.743183892090439446e+00
3.440000000000000000e+02	1.740615894917657114e+00
3.450000000000000000e+02	1.738600449945535198e+00
3.460000000000000000e+02	1.737480918593805379e+00
3.470000000000000000e+02	1.734605627377313830e+00
3.480000000000000000e+02	1.734602741987231855e+00
3.490000000000000000e+02	1.734695074469848830e+00
3.500000000000000000e+02	1.734904265250777566e+00
3.510000000000000000e+02	1.733274019854573300e+00
3.520000000000000000e+02	1.731969823537609532e+00
3.530000000000000000e+02	1.730799797859448708e+00
3.540000000000000000e+02	1.730205407502602544e+00
3.550000000000000000e+02	1.729681709202759654e+00
3.560000000000000000e+02	1.728009625650369419e+00
3.570000000000000000e+02	1.727240669193575329e+00
3.580000000000000000e+02	1.726317344367406470e+00
3.590000000000000000e+02	1.725469039683363848e+00
3.600000000000000000e+02	1.724411544218392267e+00
3.610000000000000000e+02	1.722993374993198490e+00
3.620000000000000000e+02	1.722817366198210021e+00
3.630000000000000000e+02	1.723225648894781470e+00
3.640000000000000000e+02	1.723134759107205483e+00
3.650000000000000000e+02	1.722918354851072031e+00
3.660000000000000000e+02	1.723173711873309477e+00
3.670000000000000000e+02	1.723165055703064219e+00
3.680000000000000000e+02	1.723592093435167394e+00
3.690000000000000000e+02	1.723306439817071434e+00
3.700000000000000000e+02	1.724192254572177285e+00
3.710000000000000000e+02	1.723051082794833988e+00
3.720000000000000000e+02	1.722054180521579658e+00
3.730000000000000000e+02	1.722110445628174391e+00
3.740000000000000000e+02	1.722512957544582335e+00
3.750000000000000000e+02	1.722901042510581515e+00
3.760000000000000000e+02	1.722648570878426044e+00
3.770000000000000000e+02	1.722002243500107665e+00
3.780000000000000000e+02	1.722233074706649880e+00
3.790000000000000000e+02	1.722543254140441071e+00
3.800000000000000000e+02	1.721960405343921918e+00
3.810000000000000000e+02	1.721579533853127231e+00
3.820000000000000000e+02	1.721322734135849020e+00
3.830000000000000000e+02	1.720777395410392874e+00
3.840000000000000000e+02	1.721273682504458780e+00
3.850000000000000000e+02	1.722182580380219097e+00
3.860000000000000000e+02	1.722813038113087503e+00
3.870000000000000000e+02	1.721999358110025913e+00
3.880000000000000000e+02	1.722257600522345111e+00
3.890000000000000000e+02	1.722264813997549382e+00
3.900000000000000000e+02	1.721436707044079251e+00
3.910000000000000000e+02	1.720973601935953834e+00
3.920000000000000000e+02	1.721810365059669667e+00
3.930000000000000000e+02	1.720998127751649065e+00
3.940000000000000000e+02	1.719959387322208766e+00
3.950000000000000000e+02	1.720074802925480206e+00
3.960000000000000000e+02	1.719738654980952797e+00
3.970000000000000000e+02	1.718945172708463920e+00
3.980000000000000000e+02	1.718979797389445174e+00
3.990000000000000000e+02	1.719301518383563376e+00
4.000000000000000000e+02	1.719556875405801044e+00
4.010000000000000000e+02	1.720582631579872901e+00
4.020000000000000000e+02	1.721198662362332543e+00
4.030000000000000000e+02	1.721497300235796502e+00
4.040000000000000000e+02	1.722468233998314835e+00
4.050000000000000000e+02	1.723547369888899894e+00
4.060000000000000000e+02	1.723726264073970116e+00
4.070000000000000000e+02	1.724713067481938200e+00
4.080000000000000000e+02	1.724004704216861583e+00
4.090000000000000000e+02	1.724632276559648236e+00
4.100000000000000000e+02	1.723662785492170890e+00
4.110000000000000000e+02	1.724213894997790320e+00
4.120000000000000000e+02	1.723587765350044876e+00
4.130000000000000000e+02	1.724017688472229581e+00
4.140000000000000000e+02	1.724591881098503254e+00
4.150000000000000000e+02	1.725337754434642878e+00
4.160000000000000000e+02	1.725583012591594079e+00
4.170000000000000000e+02	1.726842485362290125e+00
4.180000000000000000e+02	1.728429449907268101e+00
4.190000000000000000e+02	1.729137813172344496e+00
4.200000000000000000e+02	1.728142353594130931e+00
4.210000000000000000e+02	1.727146894015917811e+00
4.220000000000000000e+02	1.726816516851554129e+00
4.230000000000000000e+02	1.727115154725018087e+00
4.240000000000000000e+02	1.727174305221694572e+00
4.250000000000000000e+02	1.728381840970918626e+00
4.260000000000000000e+02	1.729198406364061746e+00
4.270000000000000000e+02	1.730045268353063825e+00
4.280000000000000000e+02	1.730531456581843486e+00
4.290000000000000000e+02	1.729486945372239681e+00
4.300000000000000000e+02	1.729791354025867367e+00
4.310000000000000000e+02	1.728593917141929559e+00
4.320000000000000000e+02	1.727611441819083993e+00
4.330000000000000000e+02	1.726861240397821629e+00
4.340000000000000000e+02	1.726497681247517679e+00
4.350000000000000000e+02	1.724907831312457951e+00
4.360000000000000000e+02	1.725324770179275102e+00
4.370000000000000000e+02	1.723962866060675836e+00
4.380000000000000000e+02	1.722965963787421506e+00
4.390000000000000000e+02	1.723066952440283739e+00
4.400000000000000000e+02	1.722626930452812566e+00
4.410000000000000000e+02	1.722567779956136080e+00
4.420000000000000000e+02	1.724195139962259038e+00
4.430000000000000000e+02	1.724897732447171927e+00
4.440000000000000000e+02	1.726653492311933880e+00
4.450000000000000000e+02	1.727004067206869831e+00
4.460000000000000000e+02	1.727325788200988033e+00
4.470000000000000000e+02	1.727801877564481448e+00
4.480000000000000000e+02	1.727663378840555986e+00
4.490000000000000000e+02	1.727943261678488440e+00
4.500000000000000000e+02	1.727944704373529206e+00
4.510000000000000000e+02	1.728433777992390841e+00
4.520000000000000000e+02	1.730561753177701778e+00
4.530000000000000000e+02	1.731567311621201588e+00
4.540000000000000000e+02	1.731682727224472806e+00
4.550000000000000000e+02	1.733223525528142073e+00
4.560000000000000000e+02	1.733571215032996271e+00
4.570000000000000000e+02	1.734357483830280877e+00
4.580000000000000000e+02	1.734338728794749152e+00
4.590000000000000000e+02	1.734103569503084419e+00
4.600000000000000000e+02	1.734719600285544061e+00
4.610000000000000000e+02	1.735034107804457548e+00
4.620000000000000000e+02	1.735611185820813418e+00
4.630000000000000000e+02	1.735849230502559903e+00
4.640000000000000000e+02	1.736358501851993807e+00
4.650000000000000000e+02	1.737446293912824125e+00
4.660000000000000000e+02	1.737607875757403608e+00
4.670000000000000000e+02	1.737110145968296937e+00
4.680000000000000000e+02	1.736269054759458808e+00
4.690000000000000000e+02	1.736052650503325356e+00
4.700000000000000000e+02	1.735303891777103980e+00
4.710000000000000000e+02	1.735544821848932440e+00
4.720000000000000000e+02	1.736007926957057634e+00
4.730000000000000000e+02	1.735374583834107476e+00
4.740000000000000000e+02	1.735047092059825768e+00
4.750000000000000000e+02	1.735885297878582145e+00
4.760000000000000000e+02	1.735508754472910198e+00
4.770000000000000000e+02	1.736668681285784999e+00
4.780000000000000000e+02	1.735951661850463124e+00
4.790000000000000000e+02	1.735779981140597394e+00
4.800000000000000000e+02	1.735455374756397440e+00
4.810000000000000000e+02	1.734693631774807843e+00
4.820000000000000000e+02	1.734311317588972390e+00
4.830000000000000000e+02	1.734979285392903803e+00
4.840000000000000000e+02	1.733988153899813200e+00
4.850000000000000000e+02	1.732682514887808667e+00
4.860000000000000000e+02	1.730434796014103771e+00
4.870000000000000000e+02	1.728950262817029015e+00
4.880000000000000000e+02	1.727758596713254491e+00
4.890000000000000000e+02	1.727446974584422756e+00
4.900000000000000000e+02	1.726431317275636701e+00
4.910000000000000000e+02	1.725441628477587086e+00
4.920000000000000000e+02	1.723796956130973612e+00
4.930000000000000000e+02	1.722175366905014382e+00
4.940000000000000000e+02	1.721436707044079029e+00
4.950000000000000000e+02	1.719569859661168820e+00
4.960000000000000000e+02	1.718730211147371456e+00
4.970000000000000000e+02	1.717971353555863834e+00
4.980000000000000000e+02	1.716439211422439826e+00
4.990000000000000000e+02	1.715453850709512729e+00
5.000000000000000000e+02	1.715613989859051447e+00
5.010000000000000000e+02	1.714344418223069155e+00
5.020000000000000000e+02	1.713796194107531257e+00
5.030000000000000000e+02	1.712062074668382783e+00
5.040000000000000000e+02	1.711034875799269717e+00
5.050000000000000000e+02	1.709501290970804721e+00
5.060000000000000000e+02	1.708111975646428693e+00
5.070000000000000000e+02	1.706350445001503235e+00
5.080000000000000000e+02	1.706351887696544445e+00
5.090000000000000000e+02	1.704701444569767244e+00
5.100000000000000000e+02	1.703407347118089943e+00
5.110000000000000000e+02	1.702078624985431166e+00
5.120000000000000000e+02	1.701452495337685278e+00
5.130000000000000000e+02	1.699858317317503253e+00
5.140000000000000000e+02	1.696856068937413031e+00
5.150000000000000000e+02	1.694067339423374730e+00
5.160000000000000000e+02	1.692552509630441238e+00
5.170000000000000000e+02	1.689905164230410151e+00
5.180000000000000000e+02	1.687497306207166314e+00
5.190000000000000000e+02	1.686794713722253425e+00
5.200000000000000000e+02	1.687305427766728094e+00
5.210000000000000000e+02	1.686614376842142438e+00
5.220000000000000000e+02	1.687084695425472125e+00
5.230000000000000000e+02	1.685761744072977075e+00
5.240000000000000000e+02	1.685976705634069539e+00
5.250000000000000000e+02	1.684016083073501369e+00
5.260000000000000000e+02	1.683281751297688977e+00
5.270000000000000000e+02	1.681410575829655807e+00
5.280000000000000000e+02	1.678582893549513511e+00
5.290000000000000000e+02	1.676801165174015562e+00
5.300000000000000000e+02	1.674781392116771128e+00
5.310000000000000000e+02	1.674782834811811894e+00
5.320000000000000000e+02	1.673360337501495376e+00
5.330000000000000000e+02	1.671937840191178637e+00
5.340000000000000000e+02	1.669729074083577736e+00
5.350000000000000000e+02	1.669255870110166073e+00
5.360000000000000000e+02	1.667807404289113560e+00
5.370000000000000000e+02	1.667377481166928632e+00
5.380000000000000000e+02	1.666744138043978474e+00
5.390000000000000000e+02	1.665307213783253193e+00
5.400000000000000000e+02	1.664769088533001540e+00
5.410000000000000000e+02	1.663079692640120566e+00
5.420000000000000000e+02	1.660533335892951712e+00
5.430000000000000000e+02	1.659027162270263478e+00
5.440000000000000000e+02	1.656847250063480326e+00
5.450000000000000000e+02	1.655219890057357368e+00
5.460000000000000000e+02	1.653849329768513066e+00
5.470000000000000000e+02	1.652125309194650615e+00
5.480000000000000000e+02	1.649692925355711992e+00
5.490000000000000000e+02	1.646858029600365203e+00
5.500000000000000000e+02	1.644376594130036118e+00
5.510000000000000000e+02	1.642502533271921417e+00
5.520000000000000000e+02	1.640383214256855293e+00
5.530000000000000000e+02	1.638729885739996561e+00
5.540000000000000000e+02	1.638956388861416258e+00
5.550000000000000000e+02	1.636545645448090891e+00
5.560000000000000000e+02	1.635749277785520039e+00
5.570000000000000000e+02	1.634413342177656769e+00
5.580000000000000000e+02	1.633266399620150189e+00
5.590000000000000000e+02	1.631921807842041661e+00
5.600000000000000000e+02	1.630598856489546389e+00
5.610000000000000000e+02	1.628990251518955379e+00
5.620000000000000000e+02	1.627471093640899147e+00
5.630000000000000000e+02	1.625809108953795157e+00
5.640000000000000000e+02	1.623291606107443830e+00
5.650000000000000000e+02	1.620251847656290822e+00
5.660000000000000000e+02	1.617741558285143988e+00
5.670000000000000000e+02	1.615723227922940541e+00
5.680000000000000000e+02	1.613813099688803376e+00
5.690000000000000000e+02	1.612544970747862072e+00
5.700000000000000000e+02	1.610735831166587140e+00
5.710000000000000000e+02	1.608897837684494680e+00
5.720000000000000000e+02	1.607189686756082203e+00
5.730000000000000000e+02	1.606556343633131823e+00
5.740000000000000000e+02	1.605974937531653657e+00
5.750000000000000000e+02	1.603033282343281130e+00
5.760000000000000000e+02	1.602264325886487040e+00
5.770000000000000000e+02	1.601016394676118448e+00
5.780000000000000000e+02	1.600612440064669295e+00
5.790000000000000000e+02	1.599710755664113915e+00
5.800000000000000000e+02	1.599778562331035658e+00
5.810000000000000000e+02	1.599312571832828489e+00
5.820000000000000000e+02	1.598164186580280699e+00
5.830000000000000000e+02	1.596466134517154467e+00
5.840000000000000000e+02	1.596665226432797180e+00
5.850000000000000000e+02	1.595842890259490332e+00
5.860000000000000000e+02	1.595653897209134087e+00
5.870000000000000000e+02	1.596323307708106487e+00
5.880000000000000000e+02	1.596303109977533996e+00
5.890000000000000000e+02	1.595526940045535635e+00
5.900000000000000000e+02	1.595759213947118837e+00
5.910000000000000000e+02	1.595345160470383661e+00
5.920000000000000000e+02	1.595138855079536677e+00
5.930000000000000000e+02	1.595904926146248570e+00
5.940000000000000000e+02	1.595687079195074354e+00
5.950000000000000000e+02	1.595612059052948339e+00
5.960000000000000000e+02	1.594716145432556242e+00
5.970000000000000000e+02	1.594325175076475309e+00
5.980000000000000000e+02	1.595599074797580119e+00
5.990000000000000000e+02	1.596063622600746523e+00
6.000000000000000000e+02	1.595444706428205128e+00
6.010000000000000000e+02	1.594688734226779481e+00
6.020000000000000000e+02	1.594192447132713575e+00
6.030000000000000000e+02	1.594410294083887791e+00
6.040000000000000000e+02	1.594977273234957194e+00
6.050000000000000000e+02	1.594768082454028235e+00
6.060000000000000000e+02	1.595362472810874621e+00
6.070000000000000000e+02	1.596158840473445029e+00
6.080000000000000000e+02	1.597285585300379562e+00
6.090000000000000000e+02	1.596989832816997357e+00
6.100000000000000000e+02	1.597321652676401804e+00
6.110000000000000000e+02	1.597092264164900355e+00
6.120000000000000000e+02	1.596930682320320649e+00
6.130000000000000000e+02	1.596945109270729635e+00
6.140000000000000000e+02	1.598360393105841659e+00
6.150000000000000000e+02	1.599342868428687003e+00
6.160000000000000000e+02	1.599924274530165391e+00
6.170000000000000000e+02	1.600518664887011555e+00
6.180000000000000000e+02	1.600667262476223263e+00
6.190000000000000000e+02	1.599977654246678149e+00
6.200000000000000000e+02	1.598751363461922592e+00
6.210000000000000000e+02	1.598053099062132443e+00
6.220000000000000000e+02	1.597536614237494046e+00
6.230000000000000000e+02	1.597282699910297588e+00
6.240000000000000000e+02	1.596180480899058507e+00
6.250000000000000000e+02	1.595619272528152610e+00
6.260000000000000000e+02	1.594094343869933095e+00
6.270000000000000000e+02	1.594147723586445853e+00
6.280000000000000000e+02	1.595059506852287701e+00
6.290000000000000000e+02	1.596712835369146433e+00
6.300000000000000000e+02	1.597910272253084241e+00
6.310000000000000000e+02	1.598198811261262176e+00
6.320000000000000000e+02	1.599501564883184956e+00
6.330000000000000000e+02	1.600484040206030301e+00
6.340000000000000000e+02	1.601682919785008874e+00
6.350000000000000000e+02	1.601616555813128118e+00
6.360000000000000000e+02	1.601854600494874825e+00
6.370000000000000000e+02	1.602394168440167244e+00
6.380000000000000000e+02	1.602756284895430428e+00
6.390000000000000000e+02	1.602451876241802742e+00
6.400000000000000000e+02	1.602512469433519993e+00
6.410000000000000000e+02	1.603447335820016084e+00
6.420000000000000000e+02	1.604396629156921161e+00
6.430000000000000000e+02	1.605038628450116800e+00
6.440000000000000000e+02	1.607269034983330958e+00
6.450000000000000000e+02	1.608959873571252919e+00
6.460000000000000000e+02	1.609838474851154277e+00
6.470000000000000000e+02	1.611209035139999024e+00
6.480000000000000000e+02	1.613084538693154490e+00
6.490000000000000000e+02	1.614165117278780315e+00
6.500000000000000000e+02	1.616860071615160876e+00
6.510000000000000000e+02	1.618721148217907579e+00
6.520000000000000000e+02	1.619228976872300496e+00
6.530000000000000000e+02	1.619152514035133494e+00
6.540000000000000000e+02	1.618887058147609803e+00
6.550000000000000000e+02	1.620833253757769210e+00
6.560000000000000000e+02	1.621434857589819867e+00
6.570000000000000000e+02	1.621209797163441158e+00
6.580000000000000000e+02	1.622110038868955773e+00
6.590000000000000000e+02	1.623526765399109006e+00
6.600000000000000000e+02	1.624255326394757892e+00
6.610000000000000000e+02	1.625736974201750673e+00
6.620000000000000000e+02	1.626807453922090474e+00
6.630000000000000000e+02	1.627798585415181076e+00
6.640000000000000000e+02	1.629286004002337584e+00
6.650000000000000000e+02	1.629294660172583065e+00
6.660000000000000000e+02	1.630421404999517154e+00
6.670000000000000000e+02	1.632937465150827716e+00
6.680000000000000000e+02	1.634811526008942195e+00
6.690000000000000000e+02	1.635651174522739559e+00
6.700000000000000000e+02	1.636554301618336149e+00
6.710000000000000000e+02	1.638672177938361063e+00
6.720000000000000000e+02	1.640378886171732553e+00
6.730000000000000000e+02	1.641129087592994917e+00
6.740000000000000000e+02	1.641137743763240175e+00
6.750000000000000000e+02	1.642255832419929229e+00
6.760000000000000000e+02	1.642459252420694682e+00
6.770000000000000000e+02	1.642113005610881249e+00
6.780000000000000000e+02	1.643223880792366032e+00
6.790000000000000000e+02	1.643345067175800533e+00
6.800000000000000000e+02	1.643912046326869714e+00
6.810000000000000000e+02	1.644429973846548876e+00
6.820000000000000000e+02	1.645742826333757902e+00
6.830000000000000000e+02	1.646989314849085950e+00
6.840000000000000000e+02	1.647808765632311045e+00
6.850000000000000000e+02	1.649923756562254207e+00
6.860000000000000000e+02	1.651718469193120153e+00
6.870000000000000000e+02	1.652673533310188514e+00
6.880000000000000000e+02	1.653123654162945932e+00
6.890000000000000000e+02	1.654126327216363768e+00
6.900000000000000000e+02	1.654769769204600394e+00
6.910000000000000000e+02	1.655144869915231354e+00
6.920000000000000000e+02	1.655472361689513061e+00
6.930000000000000000e+02	1.656157641833935434e+00
6.940000000000000000e+02	1.657917729783819905e+00
6.950000000000000000e+02	1.659030047660345453e+00
6.960000000000000000e+02	1.659480168513102649e+00
6.970000000000000000e+02	1.660259223835182762e+00
6.980000000000000000e+02	1.659823529932834330e+00
6.990000000000000000e+02	1.659930289365859846e+00
7.000000000000000000e+02	1.659181530639638691e+00
7.010000000000000000e+02	1.660114954331093795e+00
7.020000000000000000e+02	1.659762936741116857e+00
7.030000000000000000e+02	1.660034163408804275e+00
7.040000000000000000e+02	1.659550860570106368e+00
7.050000000000000000e+02	1.659345997874300149e+00
7.060000000000000000e+02	1.658962240993423709e+00
7.070000000000000000e+02	1.659131036313207463e+00
7.080000000000000000e+02	1.657062211624572790e+00
7.090000000000000000e+02	1.657125690206371793e+00
7.100000000000000000e+02	1.657424328079835973e+00
7.110000000000000000e+02	1.657633518860764710e+00
7.120000000000000000e+02	1.658250992338265339e+00
7.130000000000000000e+02	1.658552515601811050e+00
7.140000000000000000e+02	1.658825184964539012e+00
7.150000000000000000e+02	1.658620322268733016e+00
7.160000000000000000e+02	1.658118264394503605e+00
7.170000000000000000e+02	1.657600336874824443e+00
7.180000000000000000e+02	1.657306027086483002e+00
7.190000000000000000e+02	1.658007176876355127e+00
7.200000000000000000e+02	1.658038916167254628e+00
7.210000000000000000e+02	1.660019736458395290e+00
7.220000000000000000e+02	1.659295503547868922e+00
7.230000000000000000e+02	1.660360212488044995e+00
7.240000000000000000e+02	1.661590831357923292e+00
7.250000000000000000e+02	1.662817122142679072e+00
7.260000000000000000e+02	1.664193453211686879e+00
7.270000000000000000e+02	1.665168715059327953e+00
7.280000000000000000e+02	1.665161501584123460e+00
7.290000000000000000e+02	1.664545470801663818e+00
7.300000000000000000e+02	1.663801040160565181e+00
7.310000000000000000e+02	1.663511058457346481e+00
7.320000000000000000e+02	1.663441809095383750e+00
7.330000000000000000e+02	1.662858960298864597e+00
7.340000000000000000e+02	1.662899355760009579e+00
7.350000000000000000e+02	1.663118645406224561e+00
7.360000000000000000e+02	1.664262702573649610e+00
7.370000000000000000e+02	1.665978066977266359e+00
7.380000000000000000e+02	1.666661904426647967e+00
7.390000000000000000e+02	1.668618198902093397e+00
7.400000000000000000e+02	1.669843046991808189e+00
7.410000000000000000e+02	1.670800996498958302e+00
7.420000000000000000e+02	1.671320366713678451e+00
7.430000000000000000e+02	1.671290070117819715e+00
7.440000000000000000e+02	1.669994529971101427e+00
7.450000000000000000e+02	1.668792765002040879e+00
7.460000000000000000e+02	1.668323889113751957e+00
7.470000000000000000e+02	1.668417664291409697e+00
7.480000000000000000e+02	1.667534734926385820e+00
7.490000000000000000e+02	1.667524636061099574e+00
7.500000000000000000e+02	1.665786188536828138e+00
7.510000000000000000e+02	1.664953753498235489e+00
7.520000000000000000e+02	1.664823910944555507e+00
7.530000000000000000e+02	1.665415415911319919e+00
7.540000000000000000e+02	1.665787631231869348e+00
7.550000000000000000e+02	1.665738579600479108e+00
7.560000000000000000e+02	1.665455811372464678e+00
7.570000000000000000e+02	1.665943442296285326e+00
7.580000000000000000e+02	1.665287016052680702e+00
7.590000000000000000e+02	1.664121318459642396e+00
7.600000000000000000e+02	1.663653885266394461e+00
7.610000000000000000e+02	1.662193877885014937e+00
7.620000000000000000e+02	1.661384525967076087e+00
7.630000000000000000e+02	1.661302292349745358e+00
7.640000000000000000e+02	1.660964701710177405e+00
7.650000000000000000e+02	1.661712017741357794e+00
7.660000000000000000e+02	1.663034969093853066e+00
7.670000000000000000e+02	1.663010443278158057e+00
7.680000000000000000e+02	1.663408627109443261e+00
7.690000000000000000e+02	1.663891929948141168e+00
7.700000000000000000e+02	1.665125434208101218e+00
7.710000000000000000e+02	1.665276917187394456e+00
7.720000000000000000e+02	1.664204994772013890e+00
7.730000000000000000e+02	1.664037642147270901e+00
7.740000000000000000e+02	1.664272801438935856e+00
7.750000000000000000e+02	1.664102563424110892e+00
7.760000000000000000e+02	1.664558455057031816e+00
7.770000000000000000e+02	1.665226422860963451e+00
7.780000000000000000e+02	1.665255276761781200e+00
7.790000000000000000e+02	1.666560915773785734e+00
7.800000000000000000e+02	1.666193028538359044e+00
7.810000000000000000e+02	1.665447155202219420e+00
7.820000000000000000e+02	1.663902028813427414e+00
7.830000000000000000e+02	1.663440366400342985e+00
7.840000000000000000e+02	1.662173680154442446e+00
7.850000000000000000e+02	1.660495825821888483e+00
7.860000000000000000e+02	1.658703998581104511e+00
7.870000000000000000e+02	1.656956894886587817e+00
7.880000000000000000e+02	1.656112918287667934e+00
7.890000000000000000e+02	1.655732046796873247e+00
7.900000000000000000e+02	1.655678667080360267e+00
7.910000000000000000e+02	1.655257400128420819e+00
7.920000000000000000e+02	1.654589432324489184e+00
7.930000000000000000e+02	1.653697846789219827e+00
7.940000000000000000e+02	1.652273906783862323e+00
7.950000000000000000e+02	1.651390977418838224e+00
7.960000000000000000e+02	1.651415503234533233e+00
7.970000000000000000e+02	1.650822555572728056e+00
7.980000000000000000e+02	1.650461881812505638e+00
7.990000000000000000e+02	1.650347908904275407e+00
8.000000000000000000e+02	1.650583068195940584e+00
8.010000000000000000e+02	1.650130061953101190e+00
8.020000000000000000e+02	1.650939413871040040e+00
8.030000000000000000e+02	1.651590069334480937e+00
8.040000000000000000e+02	1.651846869051759148e+00
8.050000000000000000e+02	1.652858198275422463e+00
8.060000000000000000e+02	1.653094800262127961e+00
8.070000000000000000e+02	1.652389322387133319e+00
8.080000000000000000e+02	1.652979384658856965e+00
8.090000000000000000e+02	1.652435488628441806e+00
8.100000000000000000e+02	1.652451358273891557e+00
8.110000000000000000e+02	1.652770193877928229e+00
8.120000000000000000e+02	1.651829556711268410e+00
8.130000000000000000e+02	1.651086568765210760e+00
8.140000000000000000e+02	1.649701581525957028e+00
8.150000000000000000e+02	1.648729205068398151e+00
8.160000000000000000e+02	1.648172324782614773e+00
8.170000000000000000e+02	1.648029497973567015e+00
8.180000000000000000e+02	1.646973445203636199e+00
8.190000000000000000e+02	1.646112156264225579e+00
8.200000000000000000e+02	1.645982313710545597e+00
8.210000000000000000e+02	1.644451614272162354e+00
8.220000000000000000e+02	1.644165960654066394e+00
8.230000000000000000e+02	1.643213781927079786e+00
8.240000000000000000e+02	1.641853320503521285e+00
8.250000000000000000e+02	1.640642899364215701e+00
8.260000000000000000e+02	1.639524810707526647e+00
8.270000000000000000e+02	1.638425477086369320e+00
8.280000000000000000e+02	1.638018637084838414e+00
8.290000000000000000e+02	1.637670947579984215e+00
8.300000000000000000e+02	1.638034506730288165e+00
8.310000000000000000e+02	1.637598812827939732e+00
8.320000000000000000e+02	1.636746180058774369e+00
8.330000000000000000e+02	1.636294616510976185e+00
8.340000000000000000e+02	1.635721866579743278e+00
8.350000000000000000e+02	1.635479493812873830e+00
8.360000000000000000e+02	1.634433539908229260e+00
8.370000000000000000e+02	1.632748472100471027e+00
8.380000000000000000e+02	1.632193034509728857e+00
8.390000000000000000e+02	1.630483440886275393e+00
8.400000000000000000e+02	1.629081141306531588e+00
8.410000000000000000e+02	1.627978922295292286e+00
8.420000000000000000e+02	1.627417713924386389e+00
8.430000000000000000e+02	1.626718006829555030e+00
8.440000000000000000e+02	1.625428237463000469e+00
8.450000000000000000e+02	1.625594147392702693e+00
8.460000000000000000e+02	1.624874242567299287e+00
8.470000000000000000e+02	1.624266867955085125e+00
8.480000000000000000e+02	1.623858585258513454e+00
8.490000000000000000e+02	1.623298819582648544e+00
8.500000000000000000e+02	1.623350756604120537e+00
8.510000000000000000e+02	1.622402905962256447e+00
8.520000000000000000e+02	1.621694542697179831e+00
8.530000000000000000e+02	1.621048215318861674e+00
8.540000000000000000e+02	1.619032770346739758e+00
8.550000000000000000e+02	1.617323176723286515e+00
8.560000000000000000e+02	1.615905007498092516e+00
8.570000000000000000e+02	1.614475296712571506e+00
8.580000000000000000e+02	1.612566611173475550e+00
8.590000000000000000e+02	1.613061455572500247e+00
8.600000000000000000e+02	1.612621433585029296e+00
8.610000000000000000e+02	1.612302597980992624e+00
8.620000000000000000e+02	1.612543528052821307e+00
8.630000000000000000e+02	1.612252103654561619e+00
8.640000000000000000e+02	1.612638745925519812e+00
8.650000000000000000e+02	1.612181411597557901e+00
8.660000000000000000e+02	1.610956563507843331e+00
8.670000000000000000e+02	1.610186164356008698e+00
8.680000000000000000e+02	1.609663908751207018e+00
8.690000000000000000e+02	1.609529738112404296e+00
8.700000000000000000e+02	1.608274593426830990e+00
8.710000000000000000e+02	1.607960085907917058e+00
8.720000000000000000e+02	1.609384025913274563e+00
8.730000000000000000e+02	1.608922363500189912e+00
8.740000000000000000e+02	1.608825702932450419e+00
8.750000000000000000e+02	1.609313333856270845e+00
8.760000000000000000e+02	1.608042319525247787e+00
8.770000000000000000e+02	1.607756665907151827e+00
8.780000000000000000e+02	1.606709269307466270e+00
8.790000000000000000e+02	1.606058613844025373e+00
8.800000000000000000e+02	1.605452681926851977e+00
8.810000000000000000e+02	1.606122092425824377e+00
8.820000000000000000e+02	1.606831898385941759e+00
8.830000000000000000e+02	1.606940100514008485e+00
8.840000000000000000e+02	1.607225754132104445e+00
8.850000000000000000e+02	1.606414959519124830e+00
8.860000000000000000e+02	1.606710712002507258e+00
8.870000000000000000e+02	1.607332513565130183e+00
8.880000000000000000e+02	1.607535933565895636e+00
8.890000000000000000e+02	1.607945658957508073e+00
8.900000000000000000e+02	1.608040876830206578e+00
8.910000000000000000e+02	1.608289020377239531e+00
8.920000000000000000e+02	1.608405878675551737e+00
8.930000000000000000e+02	1.609440291019869074e+00
8.940000000000000000e+02	1.609744699673496537e+00
8.950000000000000000e+02	1.609441733714909839e+00
8.960000000000000000e+02	1.608868983783676931e+00
8.970000000000000000e+02	1.608567460520131220e+00
8.980000000000000000e+02	1.609073846479483372e+00
8.990000000000000000e+02	1.609216673288531352e+00
9.000000000000000000e+02	1.608971415131580152e+00
9.010000000000000000e+02	1.608648251442420962e+00
9.020000000000000000e+02	1.607370023636193412e+00
9.030000000000000000e+02	1.606094681220047393e+00
9.040000000000000000e+02	1.605611378381349486e+00
9.050000000000000000e+02	1.605646003062330962e+00
9.060000000000000000e+02	1.605511832423528240e+00
9.070000000000000000e+02	1.604973707173276809e+00
9.080000000000000000e+02	1.603780598374461519e+00
9.090000000000000000e+02	1.604802026463411080e+00
9.100000000000000000e+02	1.604282656248690930e+00
9.110000000000000000e+02	1.604506273980028874e+00
9.120000000000000000e+02	1.603881587027323974e+00
9.130000000000000000e+02	1.603966706034736234e+00
9.140000000000000000e+02	1.604739990576652842e+00
9.150000000000000000e+02	1.606204326043155106e+00
9.160000000000000000e+02	1.606282231575363095e+00
9.170000000000000000e+02	1.606430829164574803e+00
9.180000000000000000e+02	1.606507292001741805e+00
9.190000000000000000e+02	1.606283674270403861e+00
9.200000000000000000e+02	1.607217097961859187e+00
9.210000000000000000e+02	1.608577559385417466e+00
9.220000000000000000e+02	1.609369598962865577e+00
9.230000000000000000e+02	1.609811063645377516e+00
9.240000000000000000e+02	1.610416995562550913e+00
9.250000000000000000e+02	1.611654827907633480e+00
9.260000000000000000e+02	1.611898643369543693e+00
9.270000000000000000e+02	1.611455735991990768e+00
9.280000000000000000e+02	1.610649269464133893e+00
9.290000000000000000e+02	1.609933692723853227e+00
9.300000000000000000e+02	1.609984187050284232e+00
9.310000000000000000e+02	1.609117127330709884e+00
9.320000000000000000e+02	1.607748009736906347e+00
9.330000000000000000e+02	1.607098796968506438e+00
9.340000000000000000e+02	1.605973494836612891e+00
9.350000000000000000e+02	1.606025431858085106e+00
9.360000000000000000e+02	1.605634461502003951e+00
9.370000000000000000e+02	1.606233179943973077e+00
9.380000000000000000e+02	1.606003791432471628e+00
9.390000000000000000e+02	1.606368793277816565e+00
9.400000000000000000e+02	1.606464011150515292e+00
9.410000000000000000e+02	1.606060056539066361e+00
9.420000000000000000e+02	1.604049949538595587e+00
9.430000000000000000e+02	1.603306961592537938e+00
9.440000000000000000e+02	1.603820561027094138e+00
9.450000000000000000e+02	1.604029751808023097e+00
9.460000000000000000e+02	1.605514285005097852e+00
9.470000000000000000e+02	1.605244501032451643e+00
9.480000000000000000e+02	1.605279125713432897e+00
9.490000000000000000e+02	1.604407737908736031e+00
9.500000000000000000e+02	1.605241615642369890e+00
9.510000000000000000e+02	1.604996357485418912e+00
9.520000000000000000e+02	1.604942977768905710e+00
9.530000000000000000e+02	1.605111773088689908e+00
9.540000000000000000e+02	1.605792725147989319e+00
9.550000000000000000e+02	1.605378671671254143e+00
9.560000000000000000e+02	1.606104347276821276e+00
9.570000000000000000e+02	1.607154629266588586e+00
9.580000000000000000e+02	1.607782201609375239e+00
9.590000000000000000e+02	1.606841564442715864e+00
9.600000000000000000e+02	1.606789627421243871e+00
9.610000000000000000e+02	1.606584764725437431e+00
9.620000000000000000e+02	1.605507071529893359e+00
9.630000000000000000e+02	1.605114658478771439e+00
9.640000000000000000e+02	1.604123526985680837e+00
9.650000000000000000e+02	1.604174021312112064e+00
9.660000000000000000e+02	1.603498840032975936e+00
9.670000000000000000e+02	1.601875808111975719e+00
9.680000000000000000e+02	1.599923841721653250e+00
9.690000000000000000e+02	1.597883870933836103e+00
9.700000000000000000e+02	1.596937462987012779e+00
9.710000000000000000e+02	1.596569575751586312e+00
9.720000000000000000e+02	1.594419960140661674e+00
9.730000000000000000e+02	1.593715924960707797e+00
9.740000000000000000e+02	1.592694496871758680e+00
9.750000000000000000e+02	1.591515815023352154e+00
9.760000000000000000e+02	1.591048381830104219e+00
9.770000000000000000e+02	1.590096203103117389e+00
9.780000000000000000e+02	1.589661951895809944e+00
9.790000000000000000e+02	1.589195961397602996e+00
9.800000000000000000e+02	1.589119498560435551e+00
9.810000000000000000e+02	1.588124038982222430e+00
9.820000000000000000e+02	1.586933815573488893e+00
9.830000000000000000e+02	1.585305012872325392e+00
9.840000000000000000e+02	1.585284815141752901e+00
9.850000000000000000e+02	1.585910944789498789e+00
9.860000000000000000e+02	1.585760904505246316e+00
9.870000000000000000e+02	1.585307898262406923e+00
9.880000000000000000e+02	1.584205679251168064e+00
9.890000000000000000e+02	1.583057293998620274e+00
9.900000000000000000e+02	1.581888711015500215e+00
9.910000000000000000e+02	1.581088015267806846e+00
9.920000000000000000e+02	1.580408505903548200e+00
9.930000000000000000e+02	1.579362551998903630e+00
9.940000000000000000e+02	1.578635433698295731e+00
9.950000000000000000e+02	1.579408718240212117e+00
9.960000000000000000e+02	1.578678714549522244e+00
9.970000000000000000e+02	1.578253119512460056e+00
9.980000000000000000e+02	1.577782800929130147e+00
9.990000000000000000e+02	1.576063108440390437e+00
1.000000000000000000e+03	1.574665136945769373e+00
1.001000000000000000e+03	1.574503555101189445e+00
1.002000000000000000e+03	1.574207802617807461e+00
1.003000000000000000e+03	1.574080845454209232e+00
1.004000000000000000e+03	1.573345070983355853e+00
1.005000000000000000e+03	1.572010578070533349e+00
1.006000000000000000e+03	1.570804485016350505e+00
1.007000000000000000e+03	1.570595294235421324e+00
1.008000000000000000e+03	1.571685971686333616e+00
1.009000000000000000e+03	1.571563342607857905e+00
1.010000000000000000e+03	1.571668659345842656e+00
1.011000000000000000e+03	1.571320969840988457e+00
1.012000000000000000e+03	1.571540259487203439e+00
1.013000000000000000e+03	1.571149289131122728e+00
1.014000000000000000e+03	1.570237505865280880e+00
1.015000000000000000e+03	1.568072020608906492e+00
1.016000000000000000e+03	1.567979688126289739e+00
1.017000000000000000e+03	1.567330475357889608e+00
1.018000000000000000e+03	1.566880354505132411e+00
1.019000000000000000e+03	1.565958472374004318e+00
1.020000000000000000e+03	1.564163759743138371e+00
1.021000000000000000e+03	1.561959321720660210e+00
1.022000000000000000e+03	1.560797952212744200e+00
1.023000000000000000e+03	1.559482214335453643e+00
1.024000000000000000e+03	1.558528592913426047e+00
1.025000000000000000e+03	1.557123407943600046e+00
1.026000000000000000e+03	1.556132276450509444e+00
1.027000000000000000e+03	1.555803341981186971e+00
1.028000000000000000e+03	1.555331580702816296e+00
1.029000000000000000e+03	1.554477505238609947e+00
1.030000000000000000e+03	1.553445978284374362e+00
1.031000000000000000e+03	1.553409910908352121e+00
1.032000000000000000e+03	1.553709991476857066e+00
1.033000000000000000e+03	1.554207721265963738e+00
1.034000000000000000e+03	1.555468636731700771e+00
1.035000000000000000e+03	1.554429896302260694e+00
1.036000000000000000e+03	1.554095191052774272e+00
1.037000000000000000e+03	1.552159094307901332e+00
1.038000000000000000e+03	1.551449288347783728e+00
1.039000000000000000e+03	1.550211456002701160e+00
1.040000000000000000e+03	1.549190027913751599e+00
1.041000000000000000e+03	1.549149632452606840e+00
1.042000000000000000e+03	1.549732914057638133e+00
1.043000000000000000e+03	1.550008468810448070e+00
1.044000000000000000e+03	1.548613671244916556e+00
1.045000000000000000e+03	1.546490889761752641e+00
1.046000000000000000e+03	1.544585089612738216e+00
1.047000000000000000e+03	1.543784393865044846e+00
1.048000000000000000e+03	1.542321789632591589e+00
1.049000000000000000e+03	1.541269487869767252e+00
1.050000000000000000e+03	1.538971274669631129e+00
1.051000000000000000e+03	1.538190776652510250e+00
1.052000000000000000e+03	1.537913779204659548e+00
1.053000000000000000e+03	1.536466756078648022e+00
1.054000000000000000e+03	1.535306829265773221e+00
1.055000000000000000e+03	1.534738407419663053e+00
1.056000000000000000e+03	1.533815082593493972e+00
1.057000000000000000e+03	1.533406799896922523e+00
1.058000000000000000e+03	1.533517887415071002e+00
1.059000000000000000e+03	1.536688931114944978e+00
1.060000000000000000e+03	1.538094116084770757e+00
1.061000000000000000e+03	1.538229729418614244e+00
1.062000000000000000e+03	1.538251369844227501e+00
1.063000000000000000e+03	1.537196759769337673e+00
1.064000000000000000e+03	1.537335258493262913e+00
1.065000000000000000e+03	1.536359996645622061e+00
1.066000000000000000e+03	1.535482838060761690e+00
1.067000000000000000e+03	1.535239022598851477e+00
1.068000000000000000e+03	1.535575170543378665e+00
1.069000000000000000e+03	1.535224595648442492e+00
1.070000000000000000e+03	1.534364749404072636e+00
1.071000000000000000e+03	1.533294269683733280e+00
1.072000000000000000e+03	1.533328894364714534e+00
1.073000000000000000e+03	1.533467393088639774e+00
1.074000000000000000e+03	1.532704207412009634e+00
1.075000000000000000e+03	1.532581578333533923e+00
1.076000000000000000e+03	1.532082405849386486e+00
1.077000000000000000e+03	1.531542837904093846e+00
1.078000000000000000e+03	1.530447832368059036e+00
1.079000000000000000e+03	1.529815931940149865e+00
1.080000000000000000e+03	1.529298004420470480e+00
1.081000000000000000e+03	1.528595411935557813e+00
1.082000000000000000e+03	1.528892607113980784e+00
1.083000000000000000e+03	1.530971530667901925e+00
1.084000000000000000e+03	1.531871772373416540e+00
1.085000000000000000e+03	1.532180509112166966e+00
1.086000000000000000e+03	1.533698224295181989e+00
1.087000000000000000e+03	1.534191625999166142e+00
1.088000000000000000e+03	1.535846397211065639e+00
1.089000000000000000e+03	1.535684815366486156e+00
1.090000000000000000e+03	1.535902662317660372e+00
1.091000000000000000e+03	1.536639879483554738e+00
1.092000000000000000e+03	1.538750542328375159e+00
1.093000000000000000e+03	1.538971274669631129e+00
1.094000000000000000e+03	1.539606060487622274e+00
1.095000000000000000e+03	1.538870286016768896e+00
1.096000000000000000e+03	1.539657997509094267e+00
1.097000000000000000e+03	1.540861205173195803e+00
1.098000000000000000e+03	1.541168499216905019e+00
1.099000000000000000e+03	1.542593881917303289e+00
1.100000000000000000e+03	1.544652607740651939e+00
1.101000000000000000e+03	1.545161879090085844e+00
1.102000000000000000e+03	1.546825306472230821e+00
1.103000000000000000e+03	1.547666397681068950e+00
1.104000000000000000e+03	1.549009546764136713e+00
1.105000000000000000e+03	1.549805914426707343e+00
1.106000000000000000e+03	1.551472227198934073e+00
1.107000000000000000e+03	1.552812490891919861e+00
1.108000000000000000e+03	1.552887511034046097e+00
1.109000000000000000e+03	1.552450374436656677e+00
1.110000000000000000e+03	1.553238085928982049e+00
1.111000000000000000e+03	1.552972630041458579e+00
1.112000000000000000e+03	1.553369371177703240e+00
1.113000000000000000e+03	1.552936562665436337e+00
1.114000000000000000e+03	1.552648023657258625e+00
1.115000000000000000e+03	1.553854116711441691e+00
1.116000000000000000e+03	1.554439850898042597e+00
1.117000000000000000e+03	1.553568463093345731e+00
1.118000000000000000e+03	1.553688206781739467e+00
1.119000000000000000e+03	1.554426866642674820e+00
1.120000000000000000e+03	1.554178723095641868e+00
1.121000000000000000e+03	1.554271055578258842e+00
1.122000000000000000e+03	1.554017141251062384e+00
1.123000000000000000e+03	1.554258071322890622e+00
1.124000000000000000e+03	1.554382143096407098e+00
1.125000000000000000e+03	1.554299909479076369e+00
1.126000000000000000e+03	1.554855347069818539e+00
1.127000000000000000e+03	1.554773113452488031e+00
1.128000000000000000e+03	1.555285270192003466e+00
1.129000000000000000e+03	1.555527642958872914e+00
1.130000000000000000e+03	1.555840707782745858e+00
1.131000000000000000e+03	1.555902743669504096e+00
1.132000000000000000e+03	1.555954680690976089e+00
1.133000000000000000e+03	1.555705094448902370e+00
1.134000000000000000e+03	1.554846690899573503e+00
1.135000000000000000e+03	1.555543512604322887e+00
1.136000000000000000e+03	1.556045570478552076e+00
1.137000000000000000e+03	1.556720751757688204e+00
1.138000000000000000e+03	1.557336782540147624e+00
1.139000000000000000e+03	1.560238042267375391e+00
1.140000000000000000e+03	1.562009671777587094e+00
1.141000000000000000e+03	1.563710609230795079e+00
1.142000000000000000e+03	1.565420202854248544e+00
1.143000000000000000e+03	1.565068185264271605e+00
1.144000000000000000e+03	1.565851280132465995e+00
1.145000000000000000e+03	1.567704277642983923e+00
1.146000000000000000e+03	1.568458807149368806e+00
1.147000000000000000e+03	1.569299898358207157e+00
1.148000000000000000e+03	1.571470865855737031e+00
1.149000000000000000e+03	1.573544595707510707e+00
1.150000000000000000e+03	1.573696078686804167e+00
1.151000000000000000e+03	1.574056752447026142e+00
1.152000000000000000e+03	1.574085606347844113e+00
1.153000000000000000e+03	1.575056540110362224e+00
1.154000000000000000e+03	1.575236876990473434e+00
1.155000000000000000e+03	1.575584566495327632e+00
1.156000000000000000e+03	1.576556942952886953e+00
1.157000000000000000e+03	1.576673801251198714e+00
1.158000000000000000e+03	1.576559828342968483e+00
1.159000000000000000e+03	1.573710505637212931e+00
1.160000000000000000e+03	1.571767195417135277e+00
1.161000000000000000e+03	1.571576759671738266e+00
1.162000000000000000e+03	1.572100457971580711e+00
1.163000000000000000e+03	1.572289451021937179e+00
1.164000000000000000e+03	1.571869626765038497e+00
1.165000000000000000e+03	1.572250498255833184e+00
1.166000000000000000e+03	1.573773984219011934e+00
1.167000000000000000e+03	1.573941336843755145e+00
1.168000000000000000e+03	1.574245745497382609e+00
1.169000000000000000e+03	1.574560253016296318e+00
1.170000000000000000e+03	1.575316225217722188e+00
1.171000000000000000e+03	1.575519645218487641e+00
1.172000000000000000e+03	1.576020260397676065e+00
1.173000000000000000e+03	1.575907730184486821e+00
1.174000000000000000e+03	1.576588682243786455e+00
1.175000000000000000e+03	1.576643504655340200e+00
1.176000000000000000e+03	1.577618766502981273e+00
1.177000000000000000e+03	1.578354540973834652e+00
1.178000000000000000e+03	1.579106185090137782e+00
1.179000000000000000e+03	1.580204076016254344e+00
1.180000000000000000e+03	1.581792483256272863e+00
1.181000000000000000e+03	1.583592966667302537e+00
1.182000000000000000e+03	1.584216210924966450e+00
1.183000000000000000e+03	1.584403761280281930e+00
1.184000000000000000e+03	1.585158290786666813e+00
1.185000000000000000e+03	1.586804405828321052e+00
1.186000000000000000e+03	1.586080172917794906e+00
1.187000000000000000e+03	1.586914050651428543e+00
1.188000000000000000e+03	1.586984742708432261e+00
1.189000000000000000e+03	1.588464947820384277e+00
1.190000000000000000e+03	1.590675156623026165e+00
1.191000000000000000e+03	1.592857954219891070e+00
1.192000000000000000e+03	1.593181117909050259e+00
1.193000000000000000e+03	1.594296321175657560e+00
1.194000000000000000e+03	1.595069605717573946e+00
1.195000000000000000e+03	1.597191810122721600e+00
1.196000000000000000e+03	1.599217353960129540e+00
1.197000000000000000e+03	1.599640063607110196e+00
1.198000000000000000e+03	1.599826171267384911e+00
1.199000000000000000e+03	1.600781235384453272e+00
1.200000000000000000e+03	1.600603783894424037e+00
1.201000000000000000e+03	1.600723527582817773e+00
1.202000000000000000e+03	1.599943029565696895e+00
1.203000000000000000e+03	1.600520107582052542e+00
1.204000000000000000e+03	1.600020935097904884e+00
1.205000000000000000e+03	1.599968998076432891e+00
1.206000000000000000e+03	1.598898518356093312e+00
1.207000000000000000e+03	1.598589781617342886e+00
1.208000000000000000e+03	1.599288046017133258e+00
1.209000000000000000e+03	1.599495794103021229e+00
1.210000000000000000e+03	1.598848024029662085e+00
1.211000000000000000e+03	1.598631619773529078e+00
1.212000000000000000e+03	1.599334212258441745e+00
1.213000000000000000e+03	1.599931488005369884e+00
1.214000000000000000e+03	1.600686017511754766e+00
1.215000000000000000e+03	1.601133252974430210e+00
1.216000000000000000e+03	1.600895208292683725e+00
1.217000000000000000e+03	1.603010199222627108e+00
1.218000000000000000e+03	1.604594278377523109e+00
1.219000000000000000e+03	1.604591392987441356e+00
1.220000000000000000e+03	1.606924230868558734e+00
1.221000000000000000e+03	1.608527065058986238e+00
1.222000000000000000e+03	1.609171949742263630e+00
1.223000000000000000e+03	1.609395567473601574e+00
1.224000000000000000e+03	1.609065190309237892e+00
1.225000000000000000e+03	1.609787980524723272e+00
1.226000000000000000e+03	1.609496556126463584e+00
1.227000000000000000e+03	1.610748815421955360e+00
1.228000000000000000e+03	1.611529313439076017e+00
1.229000000000000000e+03	1.612924399543615772e+00
1.230000000000000000e+03	1.613008075855987489e+00
1.231000000000000000e+03	1.613354322665800700e+00
1.232000000000000000e+03	1.613720767206186402e+00
1.233000000000000000e+03	1.613989108483791846e+00
1.234000000000000000e+03	1.614820100827343730e+00
1.235000000000000000e+03	1.614165117278780315e+00
1.236000000000000000e+03	1.613189855431139463e+00
1.237000000000000000e+03	1.613934286072238100e+00
1.238000000000000000e+03	1.612915743373370514e+00
1.239000000000000000e+03	1.610848361379776605e+00
1.240000000000000000e+03	1.610610316698030120e+00
1.241000000000000000e+03	1.609479243785973068e+00
1.242000000000000000e+03	1.608910821939862679e+00
1.243000000000000000e+03	1.610095274568432488e+00
1.244000000000000000e+03	1.610379485491487683e+00
1.245000000000000000e+03	1.610950792727679826e+00
1.246000000000000000e+03	1.611395142800273517e+00
1.247000000000000000e+03	1.611464392162236248e+00
1.248000000000000000e+03	1.610173180100640700e+00
1.249000000000000000e+03	1.609685549176820052e+00
1.250000000000000000e+03	1.611522099963871746e+00
1.251000000000000000e+03	1.612572381953639056e+00
1.252000000000000000e+03	1.613313927204655940e+00
1.253000000000000000e+03	1.613471180964112905e+00
1.254000000000000000e+03	1.614721997564563694e+00
1.255000000000000000e+03	1.615482297851112081e+00
1.256000000000000000e+03	1.615459214730457838e+00
1.257000000000000000e+03	1.615385637283372589e+00
1.258000000000000000e+03	1.615287534020592108e+00
1.259000000000000000e+03	1.614812887352139459e+00
1.260000000000000000e+03	1.616229613882292471e+00
1.261000000000000000e+03	1.616262795868232960e+00
1.262000000000000000e+03	1.616802363813525378e+00
1.263000000000000000e+03	1.617047621970476579e+00
1.264000000000000000e+03	1.617647783107486248e+00
1.265000000000000000e+03	1.618892828927773531e+00
1.266000000000000000e+03	1.618700950487335088e+00
1.267000000000000000e+03	1.620459595742179015e+00
1.268000000000000000e+03	1.620996278297389459e+00
1.269000000000000000e+03	1.621633949505462358e+00
1.270000000000000000e+03	1.622007607521052552e+00
1.271000000000000000e+03	1.622138892769773522e+00
1.272000000000000000e+03	1.621771005534346832e+00
1.273000000000000000e+03	1.622617867523348689e+00
1.274000000000000000e+03	1.623851371783308739e+00
1.275000000000000000e+03	1.624096629940259939e+00
1.276000000000000000e+03	1.624474616040973096e+00
1.277000000000000000e+03	1.624780467389641325e+00
1.278000000000000000e+03	1.625335904980383717e+00
1.279000000000000000e+03	1.624663609091329342e+00
1.280000000000000000e+03	1.624803550510295569e+00
1.281000000000000000e+03	1.623968230081620945e+00
1.282000000000000000e+03	1.624041807528706194e+00
1.283000000000000000e+03	1.622783777453050913e+00
1.284000000000000000e+03	1.621913832343394812e+00
1.285000000000000000e+03	1.620560584395041026e+00
1.286000000000000000e+03	1.621351181277448372e+00
1.287000000000000000e+03	1.620263389216618055e+00
1.288000000000000000e+03	1.620941455885835936e+00
1.289000000000000000e+03	1.620019573754707842e+00
1.290000000000000000e+03	1.618045966938771674e+00
1.291000000000000000e+03	1.616167577995534455e+00
1.292000000000000000e+03	1.615773722249371547e+00
1.293000000000000000e+03	1.614928302955410455e+00
1.294000000000000000e+03	1.613903989476379586e+00
1.295000000000000000e+03	1.612407914718977597e+00
1.296000000000000000e+03	1.612650287485847045e+00
1.297000000000000000e+03	1.613436556283131429e+00
1.298000000000000000e+03	1.613752506497086125e+00
1.299000000000000000e+03	1.613694798695450405e+00
1.300000000000000000e+03	1.613909760256543091e+00
1.301000000000000000e+03	1.613740964936758893e+00
1.302000000000000000e+03	1.613664502099591891e+00
1.303000000000000000e+03	1.613117720679094980e+00
1.304000000000000000e+03	1.612185739682680641e+00
1.305000000000000000e+03	1.612253546349602606e+00
1.306000000000000000e+03	1.612793114294895025e+00
1.307000000000000000e+03	1.612819082805631021e+00
1.308000000000000000e+03	1.612673370606501289e+00
1.309000000000000000e+03	1.612806098550263023e+00
1.310000000000000000e+03	1.614919646785165419e+00
1.311000000000000000e+03	1.614986010757046397e+00
1.312000000000000000e+03	1.615209628488384119e+00
1.313000000000000000e+03	1.616124297144307498e+00
1.314000000000000000e+03	1.615490954021357339e+00
1.315000000000000000e+03	1.613833297419375867e+00
1.316000000000000000e+03	1.613419243942640691e+00
1.317000000000000000e+03	1.612533429187534839e+00
1.318000000000000000e+03	1.610890199535962353e+00
1.319000000000000000e+03	1.610781997407895627e+00
1.320000000000000000e+03	1.610362173150996945e+00
1.321000000000000000e+03	1.610015926341183512e+00
1.322000000000000000e+03	1.609262839529839617e+00
1.323000000000000000e+03	1.608971415131580152e+00
1.324000000000000000e+03	1.609607643644612285e+00
1.325000000000000000e+03	1.608887738819208435e+00
1.326000000000000000e+03	1.609779324354478014e+00
1.327000000000000000e+03	1.609042107188583648e+00
1.328000000000000000e+03	1.609026237543133897e+00
1.329000000000000000e+03	1.607837456829441347e+00
1.330000000000000000e+03	1.608179375554132040e+00
1.331000000000000000e+03	1.607419075267583430e+00
1.332000000000000000e+03	1.608170719383886560e+00
1.333000000000000000e+03	1.607957200517835084e+00
1.334000000000000000e+03	1.606948756684253743e+00
1.335000000000000000e+03	1.607023776826379979e+00
1.336000000000000000e+03	1.607896607326117611e+00
1.337000000000000000e+03	1.608375582079693000e+00
1.338000000000000000e+03	1.609397010168642339e+00
1.339000000000000000e+03	1.610643498683970387e+00
1.340000000000000000e+03	1.611066208330950822e+00
1.341000000000000000e+03	1.611400913580437022e+00
1.342000000000000000e+03	1.612174198122353630e+00
1.343000000000000000e+03	1.612821968195712774e+00
1.344000000000000000e+03	1.613120606069176732e+00
1.345000000000000000e+03	1.613031158976641732e+00
1.346000000000000000e+03	1.612852264791571510e+00
1.347000000000000000e+03	1.613377405786454943e+00
1.348000000000000000e+03	1.614635435862110224e+00
1.349000000000000000e+03	1.615574630333728834e+00
1.350000000000000000e+03	1.615198086928056664e+00
1.351000000000000000e+03	1.614879251324020437e+00
1.352000000000000000e+03	1.614892235579388213e+00
1.353000000000000000e+03	1.615234154304078906e+00
1.354000000000000000e+03	1.615571744943647081e+00
1.355000000000000000e+03	1.617212089205137815e+00
1.356000000000000000e+03	1.618266699280027643e+00
1.357000000000000000e+03	1.619050082687230274e+00
1.358000000000000000e+03	1.619031327651698771e+00
1.359000000000000000e+03	1.619595421412686420e+00
1.360000000000000000e+03	1.619617061838299676e+00
1.361000000000000000e+03	1.620484121557874024e+00
1.362000000000000000e+03	1.619694967370507666e+00
1.363000000000000000e+03	1.620435069926483784e+00
1.364000000000000000e+03	1.620352836309153055e+00
1.365000000000000000e+03	1.620139317443101579e+00
1.366000000000000000e+03	1.619689196590344160e+00
1.367000000000000000e+03	1.618318636301499636e+00
1.368000000000000000e+03	1.617732902114898730e+00
1.369000000000000000e+03	1.618661997721231316e+00
1.370000000000000000e+03	1.618820694175729047e+00
1.371000000000000000e+03	1.618625930345209074e+00
1.372000000000000000e+03	1.618656226941067811e+00
1.373000000000000000e+03	1.617869958143783204e+00
1.374000000000000000e+03	1.616179119555861465e+00
1.375000000000000000e+03	1.617021653459740582e+00
1.376000000000000000e+03	1.616675406649927149e+00
1.377000000000000000e+03	1.616386867641749436e+00
1.378000000000000000e+03	1.616773509912707407e+00
1.379000000000000000e+03	1.616875941260610627e+00
1.380000000000000000e+03	1.615848742391497783e+00
1.381000000000000000e+03	1.615767951469207819e+00
1.382000000000000000e+03	1.615056702814049672e+00
1.383000000000000000e+03	1.614756622245544726e+00
1.384000000000000000e+03	1.614129049902758073e+00
1.385000000000000000e+03	1.613745293021881633e+00
1.386000000000000000e+03	1.612024157838101157e+00
1.387000000000000000e+03	1.611947695000933933e+00
1.388000000000000000e+03	1.610962334288006836e+00
1.389000000000000000e+03	1.610571363931925681e+00
1.390000000000000000e+03	1.610409782087346198e+00
1.391000000000000000e+03	1.610346303505547194e+00
1.392000000000000000e+03	1.608179375554132040e+00
1.393000000000000000e+03	1.607491210019628136e+00
1.394000000000000000e+03	1.608659793002748195e+00
1.395000000000000000e+03	1.609085388039810383e+00
1.396000000000000000e+03	1.606663103066157561e+00
1.397000000000000000e+03	1.605549342494591247e+00
1.398000000000000000e+03	1.604041726176862470e+00
1.399000000000000000e+03	1.602450433546761976e+00
1.400000000000000000e+03	1.602428793121148498e+00
1.401000000000000000e+03	1.601645409713945867e+00
1.402000000000000000e+03	1.602300393262509504e+00
1.403000000000000000e+03	1.602248456241037511e+00
1.404000000000000000e+03	1.602545651419460704e+00
1.405000000000000000e+03	1.602557192979787715e+00
1.406000000000000000e+03	1.603004428442463158e+00
1.407000000000000000e+03	1.603173223762247357e+00
1.408000000000000000e+03	1.602779368016084671e+00
1.409000000000000000e+03	1.602184977659238285e+00
1.410000000000000000e+03	1.599627079351742420e+00
1.411000000000000000e+03	1.599739609564931442e+00
1.412000000000000000e+03	1.599220239350211514e+00
1.413000000000000000e+03	1.599070199065959041e+00
1.414000000000000000e+03	1.599743937650054182e+00
1.415000000000000000e+03	1.601706002905663340e+00
1.416000000000000000e+03	1.602408595390576007e+00
1.417000000000000000e+03	1.602278752836896025e+00
1.418000000000000000e+03	1.602485058227743231e+00
1.419000000000000000e+03	1.602910653264805418e+00
1.420000000000000000e+03	1.602099858651825803e+00
1.421000000000000000e+03	1.601515567160265885e+00
1.422000000000000000e+03	1.601426120067730885e+00
1.423000000000000000e+03	1.600787006164616777e+00
1.424000000000000000e+03	1.599732396089727171e+00
1.425000000000000000e+03	1.599976211551637384e+00
1.426000000000000000e+03	1.600230125878833842e+00
1.427000000000000000e+03	1.601336672975195663e+00
1.428000000000000000e+03	1.602069562055967289e+00
1.429000000000000000e+03	1.603507929011733557e+00
1.430000000000000000e+03	1.603271327025027837e+00
1.431000000000000000e+03	1.604552440221337140e+00
1.432000000000000000e+03	1.604522143625478403e+00
1.433000000000000000e+03	1.605373333699603000e+00
1.434000000000000000e+03	1.606462568455474083e+00
1.435000000000000000e+03	1.607250279947799454e+00
1.436000000000000000e+03	1.607831686049277620e+00
1.437000000000000000e+03	1.607586427892326641e+00
1.438000000000000000e+03	1.608003366759143571e+00
1.439000000000000000e+03	1.607710499665843118e+00
1.440000000000000000e+03	1.606559229023213575e+00
1.441000000000000000e+03	1.606601067179399545e+00
1.442000000000000000e+03	1.605341594408703498e+00
1.443000000000000000e+03	1.604400957242043901e+00
1.444000000000000000e+03	1.604639001923790609e+00
1.445000000000000000e+03	1.603386742628298833e+00
1.446000000000000000e+03	1.603200634968024119e+00
1.447000000000000000e+03	1.602575948015319218e+00
1.448000000000000000e+03	1.601529994110674870e+00
1.449000000000000000e+03	1.600647064745650772e+00
1.450000000000000000e+03	1.598855237504866800e+00
1.451000000000000000e+03	1.598051656367091455e+00
1.452000000000000000e+03	1.597152857356617606e+00
1.453000000000000000e+03	1.596776313950945658e+00
1.454000000000000000e+03	1.596137200047831772e+00
1.455000000000000000e+03	1.594506954651627506e+00
1.456000000000000000e+03	1.593231612235481487e+00
1.457000000000000000e+03	1.592726668971170323e+00
1.458000000000000000e+03	1.593316731242893969e+00
1.459000000000000000e+03	1.593453787271778221e+00
1.460000000000000000e+03	1.593104655071883258e+00
1.461000000000000000e+03	1.593593728690744671e+00
1.462000000000000000e+03	1.593838986847695871e+00
1.463000000000000000e+03	1.593204201029704725e+00
1.464000000000000000e+03	1.593019536064470998e+00
1.465000000000000000e+03	1.591977910244949168e+00
1.466000000000000000e+03	1.592034175351543679e+00
1.467000000000000000e+03	1.592598269112531106e+00
1.468000000000000000e+03	1.592387635636561605e+00
1.469000000000000000e+03	1.591783146414428973e+00
1.470000000000000000e+03	1.592135164004405912e+00
1.471000000000000000e+03	1.593218627980113489e+00
1.472000000000000000e+03	1.593120524717333009e+00
1.473000000000000000e+03	1.593841872237777402e+00
1.474000000000000000e+03	1.594343930112006813e+00
1.475000000000000000e+03	1.593722128549383665e+00
1.476000000000000000e+03	1.593561989399844947e+00
1.477000000000000000e+03	1.593071473085942769e+00
1.478000000000000000e+03	1.592886808120709041e+00
1.479000000000000000e+03	1.593059931525615758e+00
1.480000000000000000e+03	1.593967386706334866e+00
1.481000000000000000e+03	1.593280663866871727e+00
1.482000000000000000e+03	1.593841872237777624e+00
1.483000000000000000e+03	1.593978928266661876e+00
1.484000000000000000e+03	1.594229957203776582e+00
1.485000000000000000e+03	1.594279008835166822e+00
1.486000000000000000e+03	1.594775295929232728e+00
1.487000000000000000e+03	1.595024882171306446e+00
1.488000000000000000e+03	1.594379997488029055e+00
1.489000000000000000e+03	1.594644010680511759e+00
1.490000000000000000e+03	1.594883498057299454e+00
1.491000000000000000e+03	1.593862069968349893e+00
1.492000000000000000e+03	1.593664420747748167e+00
1.493000000000000000e+03	1.592617024148062832e+00
1.494000000000000000e+03	1.590626104991635925e+00
1.495000000000000000e+03	1.589157441440010921e+00
1.496000000000000000e+03	1.589434438887861845e+00
1.497000000000000000e+03	1.588476489380711509e+00
1.498000000000000000e+03	1.587876328243701618e+00
1.499000000000000000e+03	1.587293479447182687e+00
1.500000000000000000e+03	1.585990725825259906e+00
1.501000000000000000e+03	1.586207130081393135e+00
1.502000000000000000e+03	1.585227540148629544e+00
1.503000000000000000e+03	1.584496093762898905e+00
1.504000000000000000e+03	1.584582655465352152e+00
1.505000000000000000e+03	1.583327510779778624e+00
1.506000000000000000e+03	1.581622245241447899e+00
1.507000000000000000e+03	1.581832878717417845e+00
1.508000000000000000e+03	1.581144713182913719e+00
1.509000000000000000e+03	1.580859059564817759e+00
1.510000000000000000e+03	1.581361117439047170e+00
1.511000000000000000e+03	1.581271670346512170e+00
1.512000000000000000e+03	1.580196862541049629e+00
1.513000000000000000e+03	1.579234584948776776e+00
1.514000000000000000e+03	1.578112168206965205e+00
1.515000000000000000e+03	1.576603109194195440e+00
1.516000000000000000e+03	1.575531186778814874e+00
1.517000000000000000e+03	1.574981519968236210e+00
1.518000000000000000e+03	1.574579008051828044e+00
1.519000000000000000e+03	1.574628059683218506e+00
1.520000000000000000e+03	1.575317667912763397e+00
1.521000000000000000e+03	1.575153200678101939e+00
1.522000000000000000e+03	1.575522530608569394e+00
1.523000000000000000e+03	1.576098165929884276e+00
1.524000000000000000e+03	1.577504793594751042e+00
1.525000000000000000e+03	1.579048477288502061e+00
1.526000000000000000e+03	1.579244683814063022e+00
1.527000000000000000e+03	1.578957587500926074e+00
1.528000000000000000e+03	1.578909978564576821e+00
1.529000000000000000e+03	1.577962127922712732e+00
1.530000000000000000e+03	1.577706770900475508e+00
1.531000000000000000e+03	1.576784888769347415e+00
1.532000000000000000e+03	1.576375163377734978e+00
1.533000000000000000e+03	1.575245533160718914e+00
1.534000000000000000e+03	1.573866316701628909e+00
1.535000000000000000e+03	1.573250285919169489e+00
1.536000000000000000e+03	1.572347158823572899e+00
1.537000000000000000e+03	1.571357470025523284e+00
1.538000000000000000e+03	1.570845313286007627e+00
1.539000000000000000e+03	1.569735880799563832e+00
1.540000000000000000e+03	1.569082339946040960e+00
1.541000000000000000e+03	1.567879132281939647e+00
1.542000000000000000e+03	1.567319366606074738e+00
1.543000000000000000e+03	1.567250117244112229e+00
1.544000000000000000e+03	1.566847605327704063e+00
1.545000000000000000e+03	1.566902427739258030e+00
1.546000000000000000e+03	1.567038041073101517e+00
1.547000000000000000e+03	1.567864705331530883e+00
1.548000000000000000e+03	1.568446111433009271e+00
1.549000000000000000e+03	1.568757733561841228e+00
1.550000000000000000e+03	1.570012878247414534e+00
1.551000000000000000e+03	1.571260809457783569e+00
1.552000000000000000e+03	1.571715258395663506e+00
1.553000000000000000e+03	1.571752768466726735e+00
1.554000000000000000e+03	1.571723914565908764e+00
1.555000000000000000e+03	1.571780179672503497e+00
1.556000000000000000e+03	1.571690732579968497e+00
1.557000000000000000e+03	1.571231955556965598e+00
1.558000000000000000e+03	1.570656320235650938e+00
1.559000000000000000e+03	1.570447129454721980e+00
1.560000000000000000e+03	1.569748865054931830e+00
1.561000000000000000e+03	1.568684156114755757e+00
1.562000000000000000e+03	1.568225379091753080e+00
1.563000000000000000e+03	1.567981563629842867e+00
1.564000000000000000e+03	1.568372533985923578e+00
1.565000000000000000e+03	1.568506704624726300e+00
1.566000000000000000e+03	1.568811113278353986e+00
1.567000000000000000e+03	1.568333581219819806e+00
1.568000000000000000e+03	1.567834408735672147e+00
1.569000000000000000e+03	1.567048139938387763e+00
1.570000000000000000e+03	1.566869245753317319e+00
1.571000000000000000e+03	1.566051237665133655e+00
1.572000000000000000e+03	1.567141915116045503e+00
1.573000000000000000e+03	1.566613888731080095e+00
1.574000000000000000e+03	1.567267429584602967e+00
1.575000000000000000e+03	1.566762486320291803e+00
1.576000000000000000e+03	1.567651186465479407e+00
1.577000000000000000e+03	1.567519901216758438e+00
1.578000000000000000e+03	1.566952922065689036e+00
1.579000000000000000e+03	1.566922625469830299e+00
1.580000000000000000e+03	1.566792782916150317e+00
1.581000000000000000e+03	1.567995990580251631e+00
1.582000000000000000e+03	1.568974137817974457e+00
1.583000000000000000e+03	1.569066470300591210e+00
1.584000000000000000e+03	1.568255675687611816e+00
1.585000000000000000e+03	1.567514130436594932e+00
1.586000000000000000e+03	1.568163343204994842e+00
1.587000000000000000e+03	1.569891691863979810e+00
1.588000000000000000e+03	1.571233398252006586e+00
1.589000000000000000e+03	1.571692175275009262e+00
1.590000000000000000e+03	1.572987715421727550e+00
1.591000000000000000e+03	1.575148872592979199e+00
1.592000000000000000e+03	1.576359293732285227e+00
1.593000000000000000e+03	1.577602896857531301e+00
1.594000000000000000e+03	1.579093200834769561e+00
1.595000000000000000e+03	1.579997770625407139e+00
1.596000000000000000e+03	1.580550322826067555e+00
1.597000000000000000e+03	1.580838861834245268e+00
1.598000000000000000e+03	1.582358019712301500e+00
1.599000000000000000e+03	1.583845438299458008e+00
1.600000000000000000e+03	1.585537719582420735e+00
1.601000000000000000e+03	1.586290806393764630e+00
1.602000000000000000e+03	1.587374270369472207e+00
1.603000000000000000e+03	1.588400026543544286e+00
1.604000000000000000e+03	1.588756372218643964e+00
1.605000000000000000e+03	1.590533772509019173e+00
1.606000000000000000e+03	1.592117851663915173e+00
1.607000000000000000e+03	1.591722553222711500e+00
1.608000000000000000e+03	1.592553545566263828e+00
1.609000000000000000e+03	1.593091670816515482e+00
1.610000000000000000e+03	1.593479755782514440e+00
1.611000000000000000e+03	1.594049620323665595e+00
1.612000000000000000e+03	1.594742113943292239e+00
1.613000000000000000e+03	1.594263139189717071e+00
1.614000000000000000e+03	1.595639470258725101e+00
1.615000000000000000e+03	1.597435625584632035e+00
1.616000000000000000e+03	1.599937258785533389e+00
1.617000000000000000e+03	1.601162106875248181e+00
1.618000000000000000e+03	1.602740415249980677e+00
1.619000000000000000e+03	1.603936409438877497e+00
1.620000000000000000e+03	1.604693824335344354e+00
1.621000000000000000e+03	1.606380334838143575e+00
1.622000000000000000e+03	1.607535933565895636e+00
1.623000000000000000e+03	1.609314776551311610e+00
1.624000000000000000e+03	1.609841360241236252e+00
1.625000000000000000e+03	1.609500884211586325e+00
1.626000000000000000e+03	1.609264282224880604e+00
1.627000000000000000e+03	1.609711517687556048e+00
1.628000000000000000e+03	1.609917823078403254e+00
1.629000000000000000e+03	1.611571151595261986e+00
1.630000000000000000e+03	1.612456966350367837e+00
1.631000000000000000e+03	1.615020635438027430e+00
1.632000000000000000e+03	1.616381096861585931e+00
1.633000000000000000e+03	1.618364802542808123e+00
1.634000000000000000e+03	1.620098921981956597e+00
1.635000000000000000e+03	1.621185271347746149e+00
1.636000000000000000e+03	1.622424546387869704e+00
1.637000000000000000e+03	1.624070661429523943e+00
1.638000000000000000e+03	1.625119500724250265e+00
1.639000000000000000e+03	1.626090434486768377e+00
1.640000000000000000e+03	1.627694711372237091e+00
1.641000000000000000e+03	1.629323514073400592e+00
1.642000000000000000e+03	1.630965301029932313e+00
1.643000000000000000e+03	1.631628940748741208e+00
1.644000000000000000e+03	1.631940562877573164e+00
1.645000000000000000e+03	1.632136769403134124e+00
1.646000000000000000e+03	1.632194477204769623e+00
1.647000000000000000e+03	1.631957875218064125e+00
1.648000000000000000e+03	1.631685205855335941e+00
1.649000000000000000e+03	1.631517853230592952e+00
1.650000000000000000e+03	1.631852558480079152e+00
1.651000000000000000e+03	1.631460145428957231e+00
1.652000000000000000e+03	1.631047534647263042e+00
1.653000000000000000e+03	1.631064846987753558e+00
1.654000000000000000e+03	1.631248069257946520e+00
1.655000000000000000e+03	1.630538263297829138e+00
1.656000000000000000e+03	1.630359369112758916e+00
1.657000000000000000e+03	1.630525279042461140e+00
1.658000000000000000e+03	1.630813818050639075e+00
1.659000000000000000e+03	1.631315875924868486e+00
1.660000000000000000e+03	1.630897494363010569e+00
1.661000000000000000e+03	1.631171606420779518e+00
1.662000000000000000e+03	1.632055978480844383e+00
1.663000000000000000e+03	1.632405110680739568e+00
1.664000000000000000e+03	1.631962203303186643e+00
1.665000000000000000e+03	1.632660467702976792e+00
1.666000000000000000e+03	1.632527739759215057e+00
1.667000000000000000e+03	1.632305564722918101e+00
1.668000000000000000e+03	1.633048552668975972e+00
1.669000000000000000e+03	1.634284942319017997e+00
1.670000000000000000e+03	1.633966106714981326e+00
1.671000000000000000e+03	1.634862020335373423e+00
1.672000000000000000e+03	1.633829050686097073e+00
1.673000000000000000e+03	1.633909841608386815e+00
1.674000000000000000e+03	1.633840592246424084e+00
1.675000000000000000e+03	1.634808640618860665e+00
1.676000000000000000e+03	1.633653041891108604e+00
1.677000000000000000e+03	1.634318124304958264e+00
1.678000000000000000e+03	1.633691994657212376e+00
1.679000000000000000e+03	1.632793195646738527e+00
1.680000000000000000e+03	1.630898937058051335e+00
1.681000000000000000e+03	1.629571657620433545e+00
1.682000000000000000e+03	1.627873605557307091e+00
1.683000000000000000e+03	1.627189768107925705e+00
1.684000000000000000e+03	1.626951723426178997e+00
1.685000000000000000e+03	1.627065696334409228e+00
1.686000000000000000e+03	1.626425139736254799e+00
1.687000000000000000e+03	1.624158665827018178e+00
1.688000000000000000e+03	1.623619097881725759e+00
1.689000000000000000e+03	1.623454630647064523e+00
1.690000000000000000e+03	1.622182173621000256e+00
1.691000000000000000e+03	1.621371379008020863e+00
1.692000000000000000e+03	1.621822942555819047e+00
1.693000000000000000e+03	1.621844582981432303e+00
1.694000000000000000e+03	1.621414659859247376e+00
1.695000000000000000e+03	1.621541617022845605e+00
1.696000000000000000e+03	1.621110251205619912e+00
1.697000000000000000e+03	1.621193927517991407e+00
1.698000000000000000e+03	1.620628391061962992e+00
1.699000000000000000e+03	1.619794513328328911e+00
1.700000000000000000e+03	1.618721148217907579e+00
1.701000000000000000e+03	1.619063066942598272e+00
1.702000000000000000e+03	1.619050082687230496e+00
1.703000000000000000e+03	1.619348720560694455e+00
1.704000000000000000e+03	1.619745461696938893e+00
1.705000000000000000e+03	1.619029884956658005e+00
1.706000000000000000e+03	1.618015670342912937e+00
1.707000000000000000e+03	1.617730016724816977e+00
1.708000000000000000e+03	1.616686948210254382e+00
1.709000000000000000e+03	1.616666750479681891e+00
1.710000000000000000e+03	1.616232499272374223e+00
1.711000000000000000e+03	1.615691488632040818e+00
1.712000000000000000e+03	1.614608024656333241e+00
1.713000000000000000e+03	1.614117508342431062e+00
1.714000000000000000e+03	1.613723652596268376e+00
1.715000000000000000e+03	1.612866691741980496e+00
1.716000000000000000e+03	1.610160195845272701e+00
1.717000000000000000e+03	1.608137537397946293e+00
1.718000000000000000e+03	1.607652791864207398e+00
1.719000000000000000e+03	1.606790060229756012e+00
1.720000000000000000e+03	1.605425270721074771e+00
1.721000000000000000e+03	1.603888800502528245e+00
1.722000000000000000e+03	1.602545651419460482e+00
1.723000000000000000e+03	1.600538862617584046e+00
1.724000000000000000e+03	1.599603996231087955e+00
1.725000000000000000e+03	1.596560486772828913e+00
1.726000000000000000e+03	1.595101922086489932e+00
1.727000000000000000e+03	1.593643357400151173e+00
1.728000000000000000e+03	1.592734459524391077e+00
1.729000000000000000e+03	1.591353800370260307e+00
1.730000000000000000e+03	1.590286206040002481e+00
1.731000000000000000e+03	1.587833624470491145e+00
1.732000000000000000e+03	1.586682353827861824e+00
1.733000000000000000e+03	1.584688549281353387e+00
1.734000000000000000e+03	1.583900837789028015e+00
1.735000000000000000e+03	1.583263166580955117e+00
1.736000000000000000e+03	1.581550687567419899e+00
1.737000000000000000e+03	1.580174356498411870e+00
1.738000000000000000e+03	1.578642214364987861e+00
1.739000000000000000e+03	1.577821320886722223e+00
1.740000000000000000e+03	1.576769596201914148e+00
1.741000000000000000e+03	1.576095857617819007e+00
1.742000000000000000e+03	1.575338442721352150e+00
1.743000000000000000e+03	1.574937373499984972e+00
1.744000000000000000e+03	1.574298259596871086e+00
1.745000000000000000e+03	1.574674803002543033e+00
1.746000000000000000e+03	1.574270848391094102e+00
1.747000000000000000e+03	1.573223451791408767e+00
1.748000000000000000e+03	1.573102265407974265e+00
1.749000000000000000e+03	1.573200368670754745e+00
1.750000000000000000e+03	1.573434085267378713e+00
1.751000000000000000e+03	1.573673572644166185e+00
1.752000000000000000e+03	1.574824843286795506e+00
1.753000000000000000e+03	1.574367508958833817e+00
1.754000000000000000e+03	1.573419658316969727e+00
1.755000000000000000e+03	1.573624521012775723e+00
1.756000000000000000e+03	1.572965209379089568e+00
1.757000000000000000e+03	1.572344850511507408e+00
1.758000000000000000e+03	1.572868548811350076e+00
1.759000000000000000e+03	1.572129888950414944e+00
1.760000000000000000e+03	1.571537374097121909e+00
1.761000000000000000e+03	1.571196898067471981e+00
1.762000000000000000e+03	1.571279131684802710e+00
1.763000000000000000e+03	1.570592408845339571e+00
1.764000000000000000e+03	1.569165871988908556e+00
1.765000000000000000e+03	1.567890529572762759e+00
1.766000000000000000e+03	1.566019354104729588e+00
1.767000000000000000e+03	1.564988548498014609e+00
1.768000000000000000e+03	1.564307596438714976e+00
1.769000000000000000e+03	1.562261854870734545e+00
1.770000000000000000e+03	1.560411454211290350e+00
1.771000000000000000e+03	1.559146210660430798e+00
1.772000000000000000e+03	1.557957429946738248e+00
1.773000000000000000e+03	1.556696947289513577e+00
1.774000000000000000e+03	1.554962395041852741e+00
1.775000000000000000e+03	1.552946517261218684e+00
1.776000000000000000e+03	1.552222284350692316e+00
1.777000000000000000e+03	1.550909431863483512e+00
1.778000000000000000e+03	1.550036312824737195e+00
1.779000000000000000e+03	1.549811252398358707e+00
1.780000000000000000e+03	1.549796825447949722e+00
1.781000000000000000e+03	1.549604947007511502e+00
1.782000000000000000e+03	1.549659769419065247e+00
1.783000000000000000e+03	1.549304866439006556e+00
1.784000000000000000e+03	1.548466660620249957e+00
1.785000000000000000e+03	1.548681622181342421e+00
1.786000000000000000e+03	1.547771281610541561e+00
1.787000000000000000e+03	1.547824661327054541e+00
1.788000000000000000e+03	1.546556532386113236e+00
1.789000000000000000e+03	1.544998421741953232e+00
1.790000000000000000e+03	1.544942156635358499e+00
1.791000000000000000e+03	1.543989977908371891e+00
1.792000000000000000e+03	1.543632189538231447e+00
1.793000000000000000e+03	1.542239988823773444e+00
1.794000000000000000e+03	1.541033895769590156e+00
1.795000000000000000e+03	1.539455587394857883e+00
1.796000000000000000e+03	1.538601511930651311e+00
1.797000000000000000e+03	1.537624807387969472e+00
1.798000000000000000e+03	1.537447355897940238e+00
1.799000000000000000e+03	1.537213639301316270e+00
1.800000000000000000e+03	1.536157586531385455e+00
1.801000000000000000e+03	1.534349889645151510e+00
1.802000000000000000e+03	1.532292606516843847e+00
1.803000000000000000e+03	1.530923488923040310e+00
1.804000000000000000e+03	1.530841255305709581e+00
1.805000000000000000e+03	1.530066528068752429e+00
1.806000000000000000e+03	1.530053543813384209e+00
1.807000000000000000e+03	1.529143203242583571e+00
1.808000000000000000e+03	1.528335294019685708e+00
1.809000000000000000e+03	1.526736932183884621e+00
1.810000000000000000e+03	1.525122844972138125e+00
1.811000000000000000e+03	1.524488059154146757e+00
1.812000000000000000e+03	1.525091105681238401e+00
1.813000000000000000e+03	1.525893244123972758e+00
1.814000000000000000e+03	1.525392628944784335e+00
1.815000000000000000e+03	1.524923753056495412e+00
1.816000000000000000e+03	1.525482076037319557e+00
1.817000000000000000e+03	1.526691054481584597e+00
1.818000000000000000e+03	1.526334708806484919e+00
1.819000000000000000e+03	1.525924983414872482e+00
1.820000000000000000e+03	1.525199307809305349e+00
1.821000000000000000e+03	1.525564309654650064e+00
1.822000000000000000e+03	1.526523701856841164e+00
1.823000000000000000e+03	1.527558114201158723e+00
1.824000000000000000e+03	1.527272460583062763e+00
1.825000000000000000e+03	1.529725907769598603e+00
1.826000000000000000e+03	1.529610492166327163e+00
1.827000000000000000e+03	1.530193340962846538e+00
1.828000000000000000e+03	1.530523718127209998e+00
1.829000000000000000e+03	1.530046186068675595e+00
1.830000000000000000e+03	1.530398203658652534e+00
1.831000000000000000e+03	1.530412630609061519e+00
1.832000000000000000e+03	1.529382546349866701e+00
1.833000000000000000e+03	1.529642231457226886e+00
1.834000000000000000e+03	1.528988690603704015e+00
1.835000000000000000e+03	1.528880488475637289e+00
1.836000000000000000e+03	1.529220964505287217e+00
1.837000000000000000e+03	1.529245490320982226e+00
1.838000000000000000e+03	1.530595852879254259e+00
1.839000000000000000e+03	1.530836782951082942e+00
1.840000000000000000e+03	1.530913245788249943e+00
1.841000000000000000e+03	1.530340495857017036e+00
1.842000000000000000e+03	1.529314739682944957e+00
1.843000000000000000e+03	1.528835764929370011e+00
1.844000000000000000e+03	1.529388317130030428e+00
1.845000000000000000e+03	1.528802582943429522e+00
1.846000000000000000e+03	1.528426039537757575e+00
1.847000000000000000e+03	1.528336592445222353e+00
1.848000000000000000e+03	1.528958394007845278e+00
1.849000000000000000e+03	1.528648214574054309e+00
1.850000000000000000e+03	1.528288983508872878e+00
1.851000000000000000e+03	1.527496943931424989e+00
1.852000000000000000e+03	1.525917192861651728e+00
1.853000000000000000e+03	1.524825216985202792e+00
1.854000000000000000e+03	1.524976699964496252e+00
1.855000000000000000e+03	1.524918992162860532e+00
1.856000000000000000e+03	1.524779050743894304e+00
1.857000000000000000e+03	1.525002668475232026e+00
1.858000000000000000e+03	1.523926417974728942e+00
1.859000000000000000e+03	1.523451771306276292e+00
1.860000000000000000e+03	1.524314070132215537e+00
1.861000000000000000e+03	1.525090240064213898e+00
1.862000000000000000e+03	1.524772847155218436e+00
1.863000000000000000e+03	1.524787274105627199e+00
1.864000000000000000e+03	1.525426099469732844e+00
1.865000000000000000e+03	1.526078197628214728e+00
1.866000000000000000e+03	1.526969783163484085e+00
1.867000000000000000e+03	1.527944323663604775e+00
1.868000000000000000e+03	1.528143415579247266e+00
1.869000000000000000e+03	1.529503877002805545e+00
1.870000000000000000e+03	1.531044098228458772e+00
1.871000000000000000e+03	1.530280912551828187e+00
1.872000000000000000e+03	1.531577895393587685e+00
1.873000000000000000e+03	1.532819623015280630e+00
1.874000000000000000e+03	1.533441857386416141e+00
1.875000000000000000e+03	1.534485358709491098e+00
1.876000000000000000e+03	1.535271627506775705e+00
1.877000000000000000e+03	1.536010287367710614e+00
1.878000000000000000e+03	1.538389580029144721e+00
1.879000000000000000e+03	1.538989741166154390e+00
1.880000000000000000e+03	1.539568261877551025e+00
1.881000000000000000e+03	1.539843816630360740e+00
1.882000000000000000e+03	1.539778895353520749e+00
1.883000000000000000e+03	1.539509111380874540e+00
1.884000000000000000e+03	1.539822176204747484e+00
1.885000000000000000e+03	1.539043120882667370e+00
1.886000000000000000e+03	1.539333102585886071e+00
1.887000000000000000e+03	1.539007053506645128e+00
1.888000000000000000e+03	1.539211916202451569e+00
1.889000000000000000e+03	1.539816405424583978e+00
1.890000000000000000e+03	1.539651938189922742e+00
1.891000000000000000e+03	1.539705317906435500e+00
1.892000000000000000e+03	1.539207588117328829e+00
1.893000000000000000e+03	1.540813307697838308e+00
1.894000000000000000e+03	1.542095863589188598e+00
1.895000000000000000e+03	1.543397174516070391e+00
1.896000000000000000e+03	1.544332040902566483e+00
1.897000000000000000e+03	1.545833886440131977e+00
1.898000000000000000e+03	1.545598727148467022e+00
1.899000000000000000e+03	1.545933432397953222e+00
1.900000000000000000e+03	1.548518741911226293e+00
1.901000000000000000e+03	1.549398785886168417e+00
1.902000000000000000e+03	1.550539957663511714e+00
1.903000000000000000e+03	1.550788101210544667e+00
1.904000000000000000e+03	1.550551499223838725e+00
1.905000000000000000e+03	1.550485135251957747e+00
1.906000000000000000e+03	1.550571696954411216e+00
1.907000000000000000e+03	1.551287273694692104e+00
1.908000000000000000e+03	1.552859811289261094e+00
1.909000000000000000e+03	1.553774335675680796e+00
1.910000000000000000e+03	1.555708701186504506e+00
1.911000000000000000e+03	1.557187463603415978e+00
1.912000000000000000e+03	1.558560909282342033e+00
1.913000000000000000e+03	1.559759788861320828e+00
1.914000000000000000e+03	1.561143333405533129e+00
1.915000000000000000e+03	1.561320784895562586e+00
1.916000000000000000e+03	1.561257306313763360e+00
1.917000000000000000e+03	1.562070986316824950e+00
1.918000000000000000e+03	1.561534303761614062e+00
1.919000000000000000e+03	1.561467939789733306e+00
1.920000000000000000e+03	1.562242667026690679e+00
1.921000000000000000e+03	1.561993080784616961e+00
1.922000000000000000e+03	1.561967112273880964e+00
1.923000000000000000e+03	1.561710312556602531e+00
1.924000000000000000e+03	1.562430217382006159e+00
1.925000000000000000e+03	1.562414347736556408e+00
1.926000000000000000e+03	1.563906094408835656e+00
1.927000000000000000e+03	1.564224930012872106e+00
1.928000000000000000e+03	1.564943392143234746e+00
1.929000000000000000e+03	1.566914113569089162e+00
1.930000000000000000e+03	1.567153600945876857e+00
1.931000000000000000e+03	1.567439254563972817e+00
1.932000000000000000e+03	1.568509734284312396e+00
1.933000000000000000e+03	1.568799715987531096e+00
1.934000000000000000e+03	1.569441715280726513e+00
1.935000000000000000e+03	1.570152963935884882e+00
1.936000000000000000e+03	1.570314545780464366e+00
1.937000000000000000e+03	1.570460257979594321e+00
1.938000000000000000e+03	1.568808372157776354e+00
1.939000000000000000e+03	1.568586197121479398e+00
1.940000000000000000e+03	1.568175029034826196e+00
1.941000000000000000e+03	1.567851865345667006e+00
1.942000000000000000e+03	1.568815585632980847e+00
1.943000000000000000e+03	1.569431616415440267e+00
1.944000000000000000e+03	1.569570115139365729e+00
1.945000000000000000e+03	1.570768994718344302e+00
1.946000000000000000e+03	1.572040009049367804e+00
1.947000000000000000e+03	1.573820294729824543e+00
1.948000000000000000e+03	1.574639745513049416e+00
1.949000000000000000e+03	1.576174773036555399e+00
1.950000000000000000e+03	1.576489280555469108e+00
1.951000000000000000e+03	1.576883136301631794e+00
1.952000000000000000e+03	1.578247925810312813e+00
1.953000000000000000e+03	1.580140597434455119e+00
1.954000000000000000e+03	1.580434907222796337e+00
1.955000000000000000e+03	1.580711904670647261e+00
1.956000000000000000e+03	1.582391201698241989e+00
1.957000000000000000e+03	1.582633574465111215e+00
1.958000000000000000e+03	1.584051743690304992e+00
1.959000000000000000e+03	1.584520619578593914e+00
1.960000000000000000e+03	1.585886851782315699e+00
1.961000000000000000e+03	1.585256394049447071e+00
1.962000000000000000e+03	1.584775976600831360e+00
1.963000000000000000e+03	1.587221344695137981e+00
1.964000000000000000e+03	1.588022040442831351e+00
1.965000000000000000e+03	1.588091289804794082e+00
1.966000000000000000e+03	1.589190623425951410e+00
1.967000000000000000e+03	1.590180312224001247e+00
1.968000000000000000e+03	1.591403717618675051e+00
1.969000000000000000e+03	1.591097866270006822e+00
1.970000000000000000e+03	1.591801901449960699e+00
1.971000000000000000e+03	1.592351568260539363e+00
1.972000000000000000e+03	1.592303959324190110e+00
1.973000000000000000e+03	1.592970484433080536e+00
1.974000000000000000e+03	1.594206874083122560e+00
1.975000000000000000e+03	1.594828675645745486e+00
1.976000000000000000e+03	1.596740246574923194e+00
1.977000000000000000e+03	1.597548155797821057e+00
1.978000000000000000e+03	1.597236533668989100e+00
1.979000000000000000e+03	1.596769100475741165e+00
1.980000000000000000e+03	1.597259616789643566e+00
1.981000000000000000e+03	1.597672227571337755e+00
1.982000000000000000e+03	1.598351736935596179e+00
1.983000000000000000e+03	1.600028148573109377e+00
1.984000000000000000e+03	1.601441989713180636e+00
1.985000000000000000e+03	1.602350887588940509e+00
1.986000000000000000e+03	1.602679822058263426e+00
1.987000000000000000e+03	1.602518240213683720e+00
1.988000000000000000e+03	1.603062136244099101e+00
1.989000000000000000e+03	1.603574292983614535e+00
1.990000000000000000e+03	1.603930638658713992e+00
1.991000000000000000e+03	1.604333150575122158e+00
1.992000000000000000e+03	1.604708251285753118e+00
1.993000000000000000e+03	1.604877046605537094e+00
1.994000000000000000e+03	1.605135289017856071e+00
1.995000000000000000e+03	1.605702268168925695e+00
1.996000000000000000e+03	1.606505849306700817e+00
1.997000000000000000e+03	1.606269247319994875e+00
1.998000000000000000e+03	1.607482553849382434e+00
1.999000000000000000e+03	1.608314988887975527e+00
2.000000000000000000e+03	1.606575098668663326e+00
2.001000000000000000e+03	1.606537588597600319e+00
2.002000000000000000e+03	1.606726581647956786e+00
2.003000000000000000e+03	1.606678972711607312e+00
2.004000000000000000e+03	1.606798716400001492e+00
2.005000000000000000e+03	1.607035318386706990e+00
2.006000000000000000e+03	1.606905475833027008e+00
2.007000000000000000e+03	1.605947526325876673e+00
2.008000000000000000e+03	1.604999675684012805e+00
2.009000000000000000e+03	1.605651773842494467e+00
2.010000000000000000e+03	1.605527702068978213e+00
2.011000000000000000e+03	1.604879931995619069e+00
2.012000000000000000e+03	1.603946508304163743e+00
2.013000000000000000e+03	1.603073677804426111e+00
2.014000000000000000e+03	1.601307819074377914e+00
2.015000000000000000e+03	1.600774021909249001e+00
2.016000000000000000e+03	1.599709312969072927e+00
2.017000000000000000e+03	1.598243534807529898e+00
2.018000000000000000e+03	1.599487137932776193e+00
2.019000000000000000e+03	1.598568141191729630e+00
2.020000000000000000e+03	1.597510645726758272e+00
2.021000000000000000e+03	1.596470462602277207e+00
2.022000000000000000e+03	1.594599287134244259e+00
2.023000000000000000e+03	1.593279221171830962e+00
2.024000000000000000e+03	1.592999338333898285e+00
2.025000000000000000e+03	1.592262121168003919e+00
2.026000000000000000e+03	1.591565299463254757e+00
2.027000000000000000e+03	1.590927628255181858e+00
2.028000000000000000e+03	1.589267086263118633e+00
2.029000000000000000e+03	1.587169407673666210e+00
2.030000000000000000e+03	1.587123241432357723e+00
2.031000000000000000e+03	1.587775339590839385e+00
2.032000000000000000e+03	1.587416108525657954e+00
2.033000000000000000e+03	1.587622413916505160e+00
2.034000000000000000e+03	1.587129012212521006e+00
2.035000000000000000e+03	1.585465584830376251e+00
2.036000000000000000e+03	1.584758664260340399e+00
2.037000000000000000e+03	1.584465797167040169e+00
2.038000000000000000e+03	1.584790403551240123e+00
2.039000000000000000e+03	1.584380678159627687e+00
2.040000000000000000e+03	1.585292461425469535e+00
2.041000000000000000e+03	1.584764435040504127e+00
2.042000000000000000e+03	1.584177258158862234e+00
2.043000000000000000e+03	1.583610279007793054e+00
2.044000000000000000e+03	1.582958180849311169e+00
2.045000000000000000e+03	1.581746317014964376e+00
2.046000000000000000e+03	1.580939850487107723e+00
2.047000000000000000e+03	1.580544552045903828e+00
2.048000000000000000e+03	1.578296833172198932e+00
2.049000000000000000e+03	1.576812299975124176e+00
2.050000000000000000e+03	1.575257074721045925e+00
2.051000000000000000e+03	1.574941124507091228e+00
2.052000000000000000e+03	1.573623943934759684e+00
2.053000000000000000e+03	1.573232973578678751e+00
2.054000000000000000e+03	1.572823248187066092e+00
2.055000000000000000e+03	1.572791508896166590e+00
2.056000000000000000e+03	1.571480099103998551e+00
2.057000000000000000e+03	1.571231955556965598e+00
2.058000000000000000e+03	1.570916005343010902e+00
2.059000000000000000e+03	1.571286777968519566e+00
2.060000000000000000e+03	1.570243709453956749e+00
2.061000000000000000e+03	1.570165803921748759e+00
2.062000000000000000e+03	1.570763079668676898e+00
2.063000000000000000e+03	1.568916430016338959e+00
2.064000000000000000e+03	1.569125620797267917e+00
2.065000000000000000e+03	1.569093881506368415e+00
2.066000000000000000e+03	1.568410044056987029e+00
2.067000000000000000e+03	1.568016188310824122e+00
2.068000000000000000e+03	1.567400157528364701e+00
2.069000000000000000e+03	1.566836063767376830e+00
2.070000000000000000e+03	1.565546294400822269e+00
2.071000000000000000e+03	1.565706433550360988e+00
2.072000000000000000e+03	1.565935822061862215e+00
2.073000000000000000e+03	1.565189948725722591e+00
2.074000000000000000e+03	1.564637396525062174e+00
2.075000000000000000e+03	1.564168520636773252e+00
2.076000000000000000e+03	1.561767876088734130e+00
2.077000000000000000e+03	1.560697396368394330e+00
2.078000000000000000e+03	1.559559109981133007e+00
2.079000000000000000e+03	1.559052724021780856e+00
2.080000000000000000e+03	1.558156810401388981e+00
2.081000000000000000e+03	1.558143826146020983e+00
2.082000000000000000e+03	1.557550878484215584e+00
2.083000000000000000e+03	1.556364983160605009e+00
2.084000000000000000e+03	1.555760493938472599e+00
2.085000000000000000e+03	1.554958355495738243e+00
2.086000000000000000e+03	1.555177645141953224e+00
2.087000000000000000e+03	1.555008849822169248e+00
2.088000000000000000e+03	1.554750607409850272e+00
2.089000000000000000e+03	1.554842939892467246e+00
2.090000000000000000e+03	1.554156217053003886e+00
2.091000000000000000e+03	1.553784001732454678e+00
2.092000000000000000e+03	1.554247106840580095e+00
2.093000000000000000e+03	1.553750819746514189e+00
2.094000000000000000e+03	1.553303584283838745e+00
2.095000000000000000e+03	1.553012159885579058e+00
2.096000000000000000e+03	1.552207136052762948e+00
2.097000000000000000e+03	1.552045554208183464e+00
2.098000000000000000e+03	1.551996502576793224e+00
2.099000000000000000e+03	1.552628403004702617e+00
2.100000000000000000e+03	1.553488249249072251e+00
2.101000000000000000e+03	1.553711866980410194e+00
2.102000000000000000e+03	1.553765246696923175e+00
2.103000000000000000e+03	1.554337996628155860e+00
2.104000000000000000e+03	1.554910746559388990e+00
2.105000000000000000e+03	1.556040376776404832e+00
2.106000000000000000e+03	1.556869926424916173e+00
2.107000000000000000e+03	1.558086118344385484e+00
2.108000000000000000e+03	1.559596620052196236e+00
2.109000000000000000e+03	1.559191222745706540e+00
2.110000000000000000e+03	1.558831991680525109e+00
2.111000000000000000e+03	1.558769955793766870e+00
2.112000000000000000e+03	1.559686067144731236e+00
2.113000000000000000e+03	1.559753873811652980e+00
2.114000000000000000e+03	1.560892160198914524e+00
2.115000000000000000e+03	1.561369692257448705e+00
2.116000000000000000e+03	1.562699857085148469e+00
2.117000000000000000e+03	1.563916049004617781e+00
2.118000000000000000e+03	1.563601541485704072e+00
2.119000000000000000e+03	1.564723958227515643e+00
2.120000000000000000e+03	1.565653053833848007e+00
2.121000000000000000e+03	1.566577821355057853e+00
2.122000000000000000e+03	1.567975792849679140e+00
2.123000000000000000e+03	1.569167458953453442e+00
2.124000000000000000e+03	1.569805130161526563e+00
2.125000000000000000e+03	1.569506492288062383e+00
2.126000000000000000e+03	1.569513705763267097e+00
2.127000000000000000e+03	1.570064815268886527e+00
2.128000000000000000e+03	1.571068931017345349e+00
2.129000000000000000e+03	1.571836444779098230e+00
2.130000000000000000e+03	1.571937433431960240e+00
2.131000000000000000e+03	1.571559447331247528e+00
2.132000000000000000e+03	1.571806148183239493e+00
2.133000000000000000e+03	1.570729897682736409e+00
2.134000000000000000e+03	1.571702274140295508e+00
2.135000000000000000e+03	1.573134870315898270e+00
2.136000000000000000e+03	1.574856005499678968e+00
2.137000000000000000e+03	1.576859908911473651e+00
2.138000000000000000e+03	1.578370410619284403e+00
2.139000000000000000e+03	1.579403380268560753e+00
2.140000000000000000e+03	1.580025181831183900e+00
2.141000000000000000e+03	1.581671296872838361e+00
2.142000000000000000e+03	1.581913669639707587e+00
2.143000000000000000e+03	1.582493633046144987e+00
2.144000000000000000e+03	1.583976723548178978e+00
2.145000000000000000e+03	1.584800502416526369e+00
2.146000000000000000e+03	1.585462699440294498e+00
2.147000000000000000e+03	1.585899836037683697e+00
2.148000000000000000e+03	1.587988858456891084e+00
2.149000000000000000e+03	1.588749158743439471e+00
2.150000000000000000e+03	1.589541198320887361e+00
2.151000000000000000e+03	1.589821081158820038e+00
2.152000000000000000e+03	1.591057470808861840e+00
2.153000000000000000e+03	1.591005533787389847e+00
2.154000000000000000e+03	1.591193084142705327e+00
2.155000000000000000e+03	1.591452769250065291e+00
2.156000000000000000e+03	1.592931531666976763e+00
2.157000000000000000e+03	1.592654534219125839e+00
2.158000000000000000e+03	1.592520363580323117e+00
2.159000000000000000e+03	1.592337141310130377e+00
2.160000000000000000e+03	1.593244596490849485e+00
2.161000000000000000e+03	1.593142165142946265e+00
2.162000000000000000e+03	1.593862069968349893e+00
2.163000000000000000e+03	1.594225629118654064e+00
2.164000000000000000e+03	1.593644223017175676e+00
2.165000000000000000e+03	1.593716357769220160e+00
2.166000000000000000e+03	1.592993567553734779e+00
2.167000000000000000e+03	1.592299631239067370e+00
2.168000000000000000e+03	1.591494607406251038e+00
2.169000000000000000e+03	1.592892578900872547e+00
2.170000000000000000e+03	1.593971714791457606e+00
2.171000000000000000e+03	1.594743556638333226e+00
2.172000000000000000e+03	1.595327848129893145e+00
2.173000000000000000e+03	1.595955420472679798e+00
2.174000000000000000e+03	1.596737361184841664e+00
2.175000000000000000e+03	1.597800627429976750e+00
2.176000000000000000e+03	1.598428199772763403e+00
2.177000000000000000e+03	1.598904289136256818e+00
2.178000000000000000e+03	1.599490023322857724e+00
2.179000000000000000e+03	1.601053904747181456e+00
2.180000000000000000e+03	1.602700019788835917e+00
2.181000000000000000e+03	1.602904882484642135e+00
2.182000000000000000e+03	1.603078005889548852e+00
2.183000000000000000e+03	1.603073677804426111e+00
2.184000000000000000e+03	1.602901997094560160e+00
2.185000000000000000e+03	1.604194651851196696e+00
2.186000000000000000e+03	1.604147042914847221e+00
2.187000000000000000e+03	1.604315838234631197e+00
2.188000000000000000e+03	1.603998445325635736e+00
2.189000000000000000e+03	1.602495157093029476e+00
2.190000000000000000e+03	1.601972901488227574e+00
2.191000000000000000e+03	1.600895208292683725e+00
2.192000000000000000e+03	1.599029803604814282e+00
2.193000000000000000e+03	1.598066083317500441e+00
2.194000000000000000e+03	1.596395442460150971e+00
2.195000000000000000e+03	1.594935435078771446e+00
2.196000000000000000e+03	1.594700275787106492e+00
2.197000000000000000e+03	1.593269410845552958e+00
2.198000000000000000e+03	1.592037349280633673e+00
2.199000000000000000e+03	1.588873807594972210e+00
2.200000000000000000e+03	1.587174312836804990e+00
2.201000000000000000e+03	1.585002046913738472e+00
2.202000000000000000e+03	1.582928894139981058e+00
2.203000000000000000e+03	1.581603057397404033e+00
2.204000000000000000e+03	1.580143050016024731e+00
2.205000000000000000e+03	1.578714781925544486e+00
2.206000000000000000e+03	1.577471178800298190e+00
2.207000000000000000e+03	1.575986645603223435e+00
2.208000000000000000e+03	1.574421321483858716e+00
2.209000000000000000e+03	1.573185364642329276e+00
2.210000000000000000e+03	1.572158165773216432e+00
2.211000000000000000e+03	1.571911464921224466e+00
2.212000000000000000e+03	1.570210527468016259e+00
2.213000000000000000e+03	1.569191984769148673e+00
2.214000000000000000e+03	1.567457865330000200e+00
2.215000000000000000e+03	1.565473871109769544e+00
2.216000000000000000e+03	1.564038389544085028e+00
2.217000000000000000e+03	1.563151132093938411e+00
2.218000000000000000e+03	1.562249447693382809e+00
2.219000000000000000e+03	1.560795211092166568e+00
2.220000000000000000e+03	1.559747814492481233e+00
2.221000000000000000e+03	1.559604987683433475e+00
2.222000000000000000e+03	1.558766781864676876e+00
2.223000000000000000e+03	1.558517195622603158e+00
2.224000000000000000e+03	1.557165390369290137e+00
2.225000000000000000e+03	1.557761223421177288e+00
2.226000000000000000e+03	1.557689088669132804e+00
2.227000000000000000e+03	1.556559458452116740e+00
2.228000000000000000e+03	1.555197554333517473e+00
2.229000000000000000e+03	1.554464665252746070e+00
2.230000000000000000e+03	1.554891702984849022e+00
2.231000000000000000e+03	1.555334610362402170e+00
2.232000000000000000e+03	1.554529586529586060e+00
2.233000000000000000e+03	1.554535357309749566e+00
2.234000000000000000e+03	1.553904899576881160e+00
2.235000000000000000e+03	1.553832764824836676e+00
2.236000000000000000e+03	1.552743530068965372e+00
2.237000000000000000e+03	1.550276521549045272e+00
2.238000000000000000e+03	1.549356082112958166e+00
2.239000000000000000e+03	1.549198828353501201e+00
2.240000000000000000e+03	1.548587125656164520e+00
2.241000000000000000e+03	1.548210582250492351e+00
2.242000000000000000e+03	1.548892977004832971e+00
2.243000000000000000e+03	1.548351966364499344e+00
2.244000000000000000e+03	1.547033343097127034e+00
2.245000000000000000e+03	1.546926583664101074e+00
2.246000000000000000e+03	1.546060966639567713e+00
2.247000000000000000e+03	1.544716374861459185e+00
2.248000000000000000e+03	1.543101999110704448e+00
2.249000000000000000e+03	1.542084899106877849e+00
2.250000000000000000e+03	1.541689600665674176e+00
2.251000000000000000e+03	1.541184657401363012e+00
2.252000000000000000e+03	1.540987008180761286e+00
2.253000000000000000e+03	1.541227938252589524e+00
2.254000000000000000e+03	1.541520805345890199e+00
2.255000000000000000e+03	1.541248135983162237e+00
2.256000000000000000e+03	1.539596250161344271e+00
2.257000000000000000e+03	1.538965792428475865e+00
2.258000000000000000e+03	1.537787110580069561e+00
2.259000000000000000e+03	1.537080190010033931e+00
2.260000000000000000e+03	1.535986627169040108e+00
2.261000000000000000e+03	1.536240541496236567e+00
2.262000000000000000e+03	1.534627608440522817e+00
2.263000000000000000e+03	1.534295788581118369e+00
2.264000000000000000e+03	1.534934902484232033e+00
2.265000000000000000e+03	1.534897392413169026e+00
2.266000000000000000e+03	1.535400892982439203e+00
2.267000000000000000e+03	1.537253313414940425e+00
2.268000000000000000e+03	1.538051123772552042e+00
2.269000000000000000e+03	1.537094616960442917e+00
2.270000000000000000e+03	1.537149439371996662e+00
2.271000000000000000e+03	1.536214572985500570e+00
2.272000000000000000e+03	1.534900277803250779e+00
2.273000000000000000e+03	1.533590310706123727e+00
2.274000000000000000e+03	1.532769417227857645e+00
2.275000000000000000e+03	1.532098564033844479e+00
2.276000000000000000e+03	1.532788172263389370e+00
2.277000000000000000e+03	1.532085579778476259e+00
2.278000000000000000e+03	1.532622262333687146e+00
2.279000000000000000e+03	1.531319508711764366e+00
2.280000000000000000e+03	1.531007886582932409e+00
2.281000000000000000e+03	1.530505828708702776e+00
2.282000000000000000e+03	1.531108875235794642e+00
2.283000000000000000e+03	1.530784268851594465e+00
2.284000000000000000e+03	1.530155253813767047e+00
2.285000000000000000e+03	1.528960702319910769e+00
2.286000000000000000e+03	1.528582716219198057e+00
2.287000000000000000e+03	1.529061690972773224e+00
2.288000000000000000e+03	1.529377641186727921e+00
2.289000000000000000e+03	1.529770054237849619e+00
2.290000000000000000e+03	1.530010984309678079e+00
2.291000000000000000e+03	1.530246143601342812e+00
2.292000000000000000e+03	1.531449351265444347e+00
2.293000000000000000e+03	1.532413071552758188e+00
2.294000000000000000e+03	1.533858651983729171e+00
2.295000000000000000e+03	1.535568245607182414e+00
2.296000000000000000e+03	1.535503324330342423e+00
2.297000000000000000e+03	1.537048162180126187e+00
2.298000000000000000e+03	1.538626470554858683e+00
2.299000000000000000e+03	1.540803208832552063e+00
2.300000000000000000e+03	1.541478390111687968e+00
2.301000000000000000e+03	1.543027411777090574e+00
2.302000000000000000e+03	1.545035643274007997e+00
2.303000000000000000e+03	1.546022446681976081e+00
2.304000000000000000e+03	1.546525947251246258e+00
2.305000000000000000e+03	1.546804387394137947e+00
2.306000000000000000e+03	1.547877752504559279e+00
2.307000000000000000e+03	1.549634955064361996e+00
2.308000000000000000e+03	1.549356514921470307e+00
2.309000000000000000e+03	1.550699231196025707e+00
2.310000000000000000e+03	1.551586488646172324e+00
2.311000000000000000e+03	1.551400380985897831e+00
2.312000000000000000e+03	1.551328246233853125e+00
2.313000000000000000e+03	1.551182534034723615e+00
2.314000000000000000e+03	1.551384511340447858e+00
2.315000000000000000e+03	1.552399014493201168e+00
2.316000000000000000e+03	1.552432196479141435e+00
2.317000000000000000e+03	1.551859446547908750e+00
2.318000000000000000e+03	1.551733932079351286e+00
2.319000000000000000e+03	1.551801738746273251e+00
2.320000000000000000e+03	1.551025713083779012e+00
2.321000000000000000e+03	1.550138455633632173e+00
2.322000000000000000e+03	1.550535196769876833e+00
2.323000000000000000e+03	1.550613102302084823e+00
2.324000000000000000e+03	1.550865573934240293e+00
2.325000000000000000e+03	1.550351974499683871e+00
2.326000000000000000e+03	1.549695548256079469e+00
2.327000000000000000e+03	1.549231000452913065e+00
2.328000000000000000e+03	1.549956676058480198e+00
2.329000000000000000e+03	1.549809521164309478e+00
2.330000000000000000e+03	1.547691644844284564e+00
2.331000000000000000e+03	1.545814698596088110e+00
2.332000000000000000e+03	1.545627148240772408e+00
2.333000000000000000e+03	1.545961853490258608e+00
2.334000000000000000e+03	1.546446599023997504e+00
2.335000000000000000e+03	1.545971952355544854e+00
2.336000000000000000e+03	1.546181143136473812e+00
2.337000000000000000e+03	1.546629821294190243e+00
2.338000000000000000e+03	1.546033988242303092e+00
2.339000000000000000e+03	1.544946196181472997e+00
2.340000000000000000e+03	1.544536470789860338e+00
2.341000000000000000e+03	1.544262358732091611e+00
2.342000000000000000e+03	1.543650656034754487e+00
2.343000000000000000e+03	1.544190223980047127e+00
2.344000000000000000e+03	1.545061611784744215e+00
2.345000000000000000e+03	1.545419400154884437e+00
2.346000000000000000e+03	1.546820257039587698e+00
2.347000000000000000e+03	1.547244409381609120e+00
2.348000000000000000e+03	1.547923918745867766e+00
2.349000000000000000e+03	1.548815504281137123e+00
2.350000000000000000e+03	1.549284380169425823e+00
2.351000000000000000e+03	1.548880425557976892e+00
2.352000000000000000e+03	1.548535621443204668e+00
2.353000000000000000e+03	1.548655365131598405e+00
2.354000000000000000e+03	1.548397122719279206e+00
2.355000000000000000e+03	1.547873424419436539e+00
2.356000000000000000e+03	1.548935247969530860e+00
2.357000000000000000e+03	1.550367844145133400e+00
2.358000000000000000e+03	1.550737174075601299e+00
2.359000000000000000e+03	1.550796324572277562e+00
2.360000000000000000e+03	1.551822080746349641e+00
2.361000000000000000e+03	1.551811981881063396e+00
2.362000000000000000e+03	1.552149572520631349e+00
2.363000000000000000e+03	1.552311154365211054e+00
2.364000000000000000e+03	1.551279627410975248e+00
2.365000000000000000e+03	1.550791996487154822e+00
2.366000000000000000e+03	1.550578477621103346e+00
2.367000000000000000e+03	1.548727499883642889e+00
2.368000000000000000e+03	1.548166291512736992e+00
2.369000000000000000e+03	1.547332413779103355e+00
2.370000000000000000e+03	1.546687529095825742e+00
2.371000000000000000e+03	1.547424746261719886e+00
2.372000000000000000e+03	1.547023677040352929e+00
2.373000000000000000e+03	1.547309330658448889e+00
2.374000000000000000e+03	1.547397335055943124e+00
2.375000000000000000e+03	1.547957100731808033e+00
2.376000000000000000e+03	1.546844782855282929e+00
2.377000000000000000e+03	1.546598082003290742e+00
2.378000000000000000e+03	1.545896932213418840e+00
2.379000000000000000e+03	1.545943098454727105e+00
2.380000000000000000e+03	1.544787499726975044e+00
2.381000000000000000e+03	1.544962065826922526e+00
2.382000000000000000e+03	1.545283786821040728e+00
2.383000000000000000e+03	1.545961853490258830e+00
2.384000000000000000e+03	1.546585097747922743e+00
2.385000000000000000e+03	1.547159290374196638e+00
2.386000000000000000e+03	1.547192472360137128e+00
2.387000000000000000e+03	1.547638265127771806e+00
2.388000000000000000e+03	1.547971527682217019e+00
2.389000000000000000e+03	1.548788093075360361e+00
2.390000000000000000e+03	1.550064878186547146e+00
2.391000000000000000e+03	1.551282512801057223e+00
2.392000000000000000e+03	1.551253658900239474e+00
2.393000000000000000e+03	1.550559722585571842e+00
2.394000000000000000e+03	1.550020154640279202e+00
2.395000000000000000e+03	1.549495013645395769e+00
2.396000000000000000e+03	1.550519327124427083e+00
2.397000000000000000e+03	1.550095174782405660e+00
2.398000000000000000e+03	1.549759026837878473e+00
2.399000000000000000e+03	1.549456060879291552e+00
2.400000000000000000e+03	1.550405354216196629e+00
2.401000000000000000e+03	1.550513556344263355e+00
2.402000000000000000e+03	1.551576822589398441e+00
2.403000000000000000e+03	1.551712435923242150e+00
2.404000000000000000e+03	1.552315482450333572e+00
2.405000000000000000e+03	1.552214493797471562e+00
2.406000000000000000e+03	1.551547968688580692e+00
2.407000000000000000e+03	1.550201934215431399e+00
2.408000000000000000e+03	1.549963889533684691e+00
2.409000000000000000e+03	1.548706292266541773e+00
2.410000000000000000e+03	1.548057079498141864e+00
2.411000000000000000e+03	1.548315321910460840e+00
2.412000000000000000e+03	1.548217218647680360e+00
2.413000000000000000e+03	1.549508430709276130e+00
2.414000000000000000e+03	1.551522432986356836e+00
2.415000000000000000e+03	1.552738624905826370e+00
2.416000000000000000e+03	1.554086102074016651e+00
2.417000000000000000e+03	1.556046724634584821e+00
2.418000000000000000e+03	1.556919555134322675e+00
2.419000000000000000e+03	1.557548570172150315e+00
2.420000000000000000e+03	1.559692270733407327e+00
2.421000000000000000e+03	1.559536459668991348e+00
2.422000000000000000e+03	1.559485965342560121e+00
2.423000000000000000e+03	1.558460209168488042e+00
2.424000000000000000e+03	1.557704236967062172e+00
2.425000000000000000e+03	1.557616232569567938e+00
2.426000000000000000e+03	1.559014204064189446e+00
2.427000000000000000e+03	1.560133735415919265e+00
2.428000000000000000e+03	1.560497294566223214e+00
2.429000000000000000e+03	1.561524493435336058e+00
2.430000000000000000e+03	1.563878971742067137e+00
2.431000000000000000e+03	1.565825167352226099e+00
2.432000000000000000e+03	1.566519103666893731e+00
2.433000000000000000e+03	1.566716752887495456e+00
2.434000000000000000e+03	1.566021373877787060e+00
2.435000000000000000e+03	1.566299814020678527e+00
2.436000000000000000e+03	1.565272615151565461e+00
2.437000000000000000e+03	1.564685438269923790e+00
2.438000000000000000e+03	1.564767671887254519e+00
2.439000000000000000e+03	1.565452952031676670e+00
2.440000000000000000e+03	1.564624845078206317e+00
2.441000000000000000e+03	1.563542823797539727e+00
2.442000000000000000e+03	1.563192248902603776e+00
2.443000000000000000e+03	1.561864969464985986e+00
2.444000000000000000e+03	1.561048404071842866e+00
2.445000000000000000e+03	1.559556657399563617e+00
2.446000000000000000e+03	1.558326038529685320e+00
2.447000000000000000e+03	1.558046155691752865e+00
2.448000000000000000e+03	1.558356335125544057e+00
2.449000000000000000e+03	1.557031941078008019e+00
2.450000000000000000e+03	1.557382515972943970e+00
2.451000000000000000e+03	1.558629004488272018e+00
2.452000000000000000e+03	1.557815324485210651e+00
2.453000000000000000e+03	1.557382515972943970e+00
2.454000000000000000e+03	1.557141585901115510e+00
2.455000000000000000e+03	1.556687136963235574e+00
2.456000000000000000e+03	1.555276181213246067e+00
2.457000000000000000e+03	1.554458173125062181e+00
2.458000000000000000e+03	1.554057103903695003e+00
2.459000000000000000e+03	1.554085957804512752e+00
2.460000000000000000e+03	1.552491779784330284e+00
2.461000000000000000e+03	1.551841124320889387e+00
2.462000000000000000e+03	1.550829795097226071e+00
2.463000000000000000e+03	1.549546662127859520e+00
2.464000000000000000e+03	1.548872202196243997e+00
2.465000000000000000e+03	1.548163838931167380e+00
2.466000000000000000e+03	1.547360257793392480e+00
2.467000000000000000e+03	1.546633139492784359e+00
2.468000000000000000e+03	1.545813688709559486e+00
2.469000000000000000e+03	1.545695387716206515e+00
2.470000000000000000e+03	1.545597284453426035e+00
2.471000000000000000e+03	1.544319056647198485e+00
2.472000000000000000e+03	1.545063487288297122e+00
2.473000000000000000e+03	1.545640565304652547e+00
2.474000000000000000e+03	1.544777833670201161e+00
2.475000000000000000e+03	1.543433241892092411e+00
2.476000000000000000e+03	1.543287529692962901e+00
2.477000000000000000e+03	1.543945398631608068e+00
2.478000000000000000e+03	1.543651088843266850e+00
2.479000000000000000e+03	1.543710239339943335e+00
2.480000000000000000e+03	1.542838851535246247e+00
2.481000000000000000e+03	1.541921297489241116e+00
2.482000000000000000e+03	1.540795995357347570e+00
2.483000000000000000e+03	1.539700989821312760e+00
2.484000000000000000e+03	1.539219129677655840e+00
2.485000000000000000e+03	1.538240982439933013e+00
2.486000000000000000e+03	1.537352282294745631e+00
2.487000000000000000e+03	1.535147700002763127e+00
2.488000000000000000e+03	1.533445031315506135e+00
2.489000000000000000e+03	1.533215642804004686e+00
2.490000000000000000e+03	1.532469769467865284e+00
2.491000000000000000e+03	1.531141047335206284e+00
2.492000000000000000e+03	1.530050369884294437e+00
2.493000000000000000e+03	1.530123947331379686e+00
2.494000000000000000e+03	1.530403830169312140e+00
2.495000000000000000e+03	1.530526459247787852e+00
2.496000000000000000e+03	1.529144357398616094e+00
2.497000000000000000e+03	1.529699794989358264e+00
2.498000000000000000e+03	1.528764928602862394e+00
2.499000000000000000e+03	1.528225360657569531e+00
2.500000000000000000e+03	1.527276067320664898e+00
2.501000000000000000e+03	1.527955576684923322e+00
2.502000000000000000e+03	1.526178176394548336e+00
2.503000000000000000e+03	1.525619853413724192e+00
2.504000000000000000e+03	1.526711973559677249e+00
2.505000000000000000e+03	1.528385499807108250e+00
2.506000000000000000e+03	1.528958249738341379e+00
2.507000000000000000e+03	1.528826964489620632e+00
2.508000000000000000e+03	1.530367762793289899e+00
2.509000000000000000e+03	1.531817238500871037e+00
2.510000000000000000e+03	1.533849995813483691e+00
2.511000000000000000e+03	1.534046202339044429e+00
2.512000000000000000e+03	1.535483126599769932e+00
2.513000000000000000e+03	1.535640380359226675e+00
2.514000000000000000e+03	1.534999823761072024e+00
2.515000000000000000e+03	1.534591541064500575e+00
2.516000000000000000e+03	1.534354939077794633e+00
2.517000000000000000e+03	1.534040431558880924e+00
2.518000000000000000e+03	1.535836586884787636e+00
2.519000000000000000e+03	1.537404796394234108e+00
2.520000000000000000e+03	1.537429322209929117e+00
2.521000000000000000e+03	1.539170655124281861e+00
2.522000000000000000e+03	1.540832639811386073e+00
2.523000000000000000e+03	1.542947630741329235e+00
2.524000000000000000e+03	1.544305206774805761e+00
2.525000000000000000e+03	1.546692867067477106e+00
2.526000000000000000e+03	1.547000161111186323e+00
2.527000000000000000e+03	1.547145873310316055e+00
2.528000000000000000e+03	1.547360834871408741e+00
2.529000000000000000e+03	1.547595994163073474e+00
2.530000000000000000e+03	1.548340424804172333e+00
2.531000000000000000e+03	1.548015818419972156e+00
2.532000000000000000e+03	1.547675342390322450e+00
2.533000000000000000e+03	1.549076199275025711e+00
2.534000000000000000e+03	1.549683573887239874e+00
2.535000000000000000e+03	1.550839172614991934e+00
2.536000000000000000e+03	1.551999099427866735e+00
2.537000000000000000e+03	1.552117400421219706e+00
2.538000000000000000e+03	1.553587506667885476e+00
2.539000000000000000e+03	1.554520930359340802e+00
2.540000000000000000e+03	1.555813585115977116e+00
2.541000000000000000e+03	1.557028334340405884e+00
2.542000000000000000e+03	1.558202688103689226e+00
2.543000000000000000e+03	1.559130341014980825e+00
2.544000000000000000e+03	1.559316448675255540e+00
2.545000000000000000e+03	1.560381157615431613e+00
2.546000000000000000e+03	1.561070765844976727e+00
2.547000000000000000e+03	1.561571381024164928e+00
2.548000000000000000e+03	1.561098177050753488e+00
2.549000000000000000e+03	1.561292940881273461e+00
2.550000000000000000e+03	1.560404240736085857e+00
2.551000000000000000e+03	1.559398682292586269e+00
2.552000000000000000e+03	1.559407338462831527e+00
2.553000000000000000e+03	1.558924035624133841e+00
2.554000000000000000e+03	1.558711959453122908e+00
2.555000000000000000e+03	1.559273167824028805e+00
2.556000000000000000e+03	1.559692992080927487e+00
2.557000000000000000e+03	1.560272955487364666e+00
2.558000000000000000e+03	1.561409799179585445e+00
2.559000000000000000e+03	1.561810868400952401e+00
2.560000000000000000e+03	1.562852494220474231e+00
2.561000000000000000e+03	1.563948942451550028e+00
2.562000000000000000e+03	1.564958828980172356e+00
2.563000000000000000e+03	1.565999589182669460e+00
2.564000000000000000e+03	1.568067692523783752e+00
2.565000000000000000e+03	1.568952064583848616e+00
2.566000000000000000e+03	1.570329838347897633e+00
2.567000000000000000e+03	1.571028102747687782e+00
2.568000000000000000e+03	1.572162061049826587e+00
2.569000000000000000e+03	1.573141650982590178e+00
2.570000000000000000e+03	1.572672775094301478e+00
2.571000000000000000e+03	1.572518406724926265e+00
2.572000000000000000e+03	1.571683086296251641e+00
2.573000000000000000e+03	1.570632804306484331e+00
2.574000000000000000e+03	1.569913188020088946e+00
2.575000000000000000e+03	1.569693898373873964e+00
2.576000000000000000e+03	1.570136805751426889e+00
2.577000000000000000e+03	1.569467395252454267e+00
2.578000000000000000e+03	1.569148559648418040e+00
2.579000000000000000e+03	1.568743162341928121e+00
2.580000000000000000e+03	1.569597237806134249e+00
2.581000000000000000e+03	1.570002635112624167e+00
2.582000000000000000e+03	1.569178856244276554e+00
2.583000000000000000e+03	1.570071884474586899e+00
2.584000000000000000e+03	1.570389277383582360e+00
2.585000000000000000e+03	1.570734081498355028e+00
2.586000000000000000e+03	1.571195743911439235e+00
2.587000000000000000e+03	1.572296664497141894e+00
2.588000000000000000e+03	1.573604034743195212e+00
2.589000000000000000e+03	1.573443895593656716e+00
2.590000000000000000e+03	1.573996447794316911e+00
2.591000000000000000e+03	1.576045074752379538e+00
2.592000000000000000e+03	1.576668319010043451e+00
2.593000000000000000e+03	1.577274250927216848e+00
2.594000000000000000e+03	1.577542592204822069e+00
2.595000000000000000e+03	1.577795063836977540e+00
2.596000000000000000e+03	1.578281252065757201e+00
2.597000000000000000e+03	1.577470457452777808e+00
2.598000000000000000e+03	1.577122767947923609e+00
2.599000000000000000e+03	1.577458915892450575e+00
2.600000000000000000e+03	1.577023221990102142e+00
2.601000000000000000e+03	1.576366795746497740e+00
2.602000000000000000e+03	1.577437275466837319e+00
2.603000000000000000e+03	1.579444064268713976e+00
2.604000000000000000e+03	1.578975188380425054e+00
2.605000000000000000e+03	1.578135539866627690e+00
2.606000000000000000e+03	1.577593086531253519e+00
2.607000000000000000e+03	1.577555576460190290e+00
2.608000000000000000e+03	1.577334844118934321e+00
2.609000000000000000e+03	1.577409864261060335e+00
2.610000000000000000e+03	1.576822687379418664e+00
2.611000000000000000e+03	1.576463456314237011e+00
2.612000000000000000e+03	1.575814243545837101e+00
2.613000000000000000e+03	1.575374221558365928e+00
2.614000000000000000e+03	1.575429043969919896e+00
2.615000000000000000e+03	1.576052288227583809e+00
2.616000000000000000e+03	1.576814031209173184e+00
2.617000000000000000e+03	1.576783734613314447e+00
2.618000000000000000e+03	1.575075583684901970e+00
2.619000000000000000e+03	1.573625675168808691e+00
2.620000000000000000e+03	1.573495832615128709e+00
2.621000000000000000e+03	1.573071680273107287e+00
2.622000000000000000e+03	1.571452976437230031e+00
2.623000000000000000e+03	1.569557275153501852e+00
2.624000000000000000e+03	1.569173518272625412e+00
2.625000000000000000e+03	1.566700738972541584e+00
2.626000000000000000e+03	1.565594191876179764e+00
2.627000000000000000e+03	1.565470120102663287e+00
2.628000000000000000e+03	1.564719918681400923e+00
2.629000000000000000e+03	1.563261353995062386e+00
2.630000000000000000e+03	1.561111738384137748e+00
2.631000000000000000e+03	1.562740541085301471e+00
2.632000000000000000e+03	1.563686949032124573e+00
2.633000000000000000e+03	1.562502496403554542e+00
2.634000000000000000e+03	1.561208398951877241e+00
2.635000000000000000e+03	1.559455524477197041e+00
2.636000000000000000e+03	1.558872675680678110e+00
2.637000000000000000e+03	1.560416359374429129e+00
2.638000000000000000e+03	1.559543528874691276e+00
2.639000000000000000e+03	1.557753144328948069e+00
2.640000000000000000e+03	1.557076520354771176e+00
2.641000000000000000e+03	1.556575905175582752e+00
2.642000000000000000e+03	1.556056534960862603e+00
2.643000000000000000e+03	1.556539837799560733e+00
2.644000000000000000e+03	1.556264283046750796e+00
2.645000000000000000e+03	1.556003155244349845e+00
2.646000000000000000e+03	1.555017794531422748e+00
2.647000000000000000e+03	1.554797062190166779e+00
2.648000000000000000e+03	1.554498424316702598e+00
2.649000000000000000e+03	1.554458028855557838e+00
2.650000000000000000e+03	1.554654235381118799e+00
2.651000000000000000e+03	1.555381353681726697e+00
2.652000000000000000e+03	1.555918036236937585e+00
2.653000000000000000e+03	1.555620841058514392e+00
2.654000000000000000e+03	1.555880526165874356e+00
2.655000000000000000e+03	1.556705747729262956e+00
2.656000000000000000e+03	1.556723060069753473e+00
2.657000000000000000e+03	1.556655253402831729e+00
2.658000000000000000e+03	1.556727388154876213e+00
2.659000000000000000e+03	1.556939464325886924e+00
2.660000000000000000e+03	1.556252741486423785e+00
2.661000000000000000e+03	1.556645154537545483e+00
2.662000000000000000e+03	1.556623514111932227e+00
2.663000000000000000e+03	1.556461932267352521e+00
2.664000000000000000e+03	1.554951430559541770e+00
2.665000000000000000e+03	1.555040877652076992e+00
2.666000000000000000e+03	1.554084370839967644e+00
2.667000000000000000e+03	1.554000694527596149e+00
2.668000000000000000e+03	1.553530375944266240e+00
2.669000000000000000e+03	1.552625806153628885e+00
2.670000000000000000e+03	1.552560884876788894e+00
2.671000000000000000e+03	1.553300987432764790e+00
2.672000000000000000e+03	1.553236066155924799e+00
2.673000000000000000e+03	1.553798717221871462e+00
2.674000000000000000e+03	1.555000193651923990e+00
2.675000000000000000e+03	1.555995653230137110e+00
2.676000000000000000e+03	1.555378179752636925e+00
2.677000000000000000e+03	1.555321914646042192e+00
2.678000000000000000e+03	1.554974225141187993e+00
2.679000000000000000e+03	1.554881892658571019e+00
2.680000000000000000e+03	1.554509677338021589e+00
2.681000000000000000e+03	1.553413084837441893e+00
2.682000000000000000e+03	1.553969965123225050e+00
2.683000000000000000e+03	1.553405871362237622e+00
2.684000000000000000e+03	1.552621045259994004e+00
2.685000000000000000e+03	1.552339719727020562e+00
2.686000000000000000e+03	1.552544582422827002e+00
2.687000000000000000e+03	1.552554681288113247e+00
2.688000000000000000e+03	1.551320167141624351e+00
2.689000000000000000e+03	1.551604378064679546e+00
2.690000000000000000e+03	1.550191979619649274e+00
2.691000000000000000e+03	1.548388610818538069e+00
2.692000000000000000e+03	1.548268867130144333e+00
2.693000000000000000e+03	1.547443645566755954e+00
2.694000000000000000e+03	1.546712199181024872e+00
2.695000000000000000e+03	1.546674689109961864e+00
2.696000000000000000e+03	1.547606670106376203e+00
2.697000000000000000e+03	1.547950031526107662e+00
2.698000000000000000e+03	1.547609555496458178e+00
2.699000000000000000e+03	1.547241668261031489e+00
2.700000000000000000e+03	1.548121712235973613e+00
2.701000000000000000e+03	1.548235685144203844e+00
2.702000000000000000e+03	1.547407578190733490e+00
2.703000000000000000e+03	1.545369050097957331e+00
2.704000000000000000e+03	1.543104018883761697e+00
2.705000000000000000e+03	1.541461222040701351e+00
2.706000000000000000e+03	1.540565308420309476e+00
2.707000000000000000e+03	1.540170009979105803e+00
2.708000000000000000e+03	1.539764612672616106e+00
2.709000000000000000e+03	1.538502254511838307e+00
2.710000000000000000e+03	1.537648179047631958e+00
2.711000000000000000e+03	1.537275963727082750e+00
2.712000000000000000e+03	1.536716198051217841e+00
2.713000000000000000e+03	1.535834711381234507e+00
2.714000000000000000e+03	1.534091935771840554e+00
2.715000000000000000e+03	1.532291452360811324e+00
2.716000000000000000e+03	1.530012715543727086e+00
2.717000000000000000e+03	1.527950960060792784e+00
2.718000000000000000e+03	1.526393426494649042e+00
2.719000000000000000e+03	1.524999927354654172e+00
2.720000000000000000e+03	1.522903258651730596e+00
2.721000000000000000e+03	1.521365345738142638e+00
2.722000000000000000e+03	1.520437692826851261e+00
2.723000000000000000e+03	1.521210977368767647e+00
2.724000000000000000e+03	1.519568324795211423e+00
2.725000000000000000e+03	1.519667870753032890e+00
2.726000000000000000e+03	1.519943425505842605e+00
2.727000000000000000e+03	1.519930441250474606e+00
2.728000000000000000e+03	1.520236292599142836e+00
2.729000000000000000e+03	1.520888390757624942e+00
2.730000000000000000e+03	1.520253604939633796e+00
2.731000000000000000e+03	1.517814007625490458e+00
2.732000000000000000e+03	1.517773612164345476e+00
2.733000000000000000e+03	1.517281653155402310e+00
2.734000000000000000e+03	1.518349247485660358e+00
2.735000000000000000e+03	1.518904685076402528e+00
2.736000000000000000e+03	1.518415611457541337e+00
2.737000000000000000e+03	1.517420151879327772e+00
2.738000000000000000e+03	1.517154695991804303e+00
2.739000000000000000e+03	1.517751971738732220e+00
2.740000000000000000e+03	1.517691378547014969e+00
2.741000000000000000e+03	1.519154271318476246e+00
2.742000000000000000e+03	1.520426728344540512e+00
2.743000000000000000e+03	1.520853766076643465e+00
2.744000000000000000e+03	1.520791730189885449e+00
2.745000000000000000e+03	1.521094696148471925e+00
2.746000000000000000e+03	1.521968969343250766e+00
2.747000000000000000e+03	1.521919917711860304e+00
2.748000000000000000e+03	1.520703004444870610e+00
2.749000000000000000e+03	1.520363971110261669e+00
2.750000000000000000e+03	1.519903751392218227e+00
2.751000000000000000e+03	1.518663033657053685e+00
2.752000000000000000e+03	1.518074414080371026e+00
2.753000000000000000e+03	1.519111711814770116e+00
2.754000000000000000e+03	1.519202601602346103e+00
2.755000000000000000e+03	1.518528863018250963e+00
2.756000000000000000e+03	1.519593571958427036e+00
2.757000000000000000e+03	1.520045135506225442e+00
2.758000000000000000e+03	1.520003297350039473e+00
2.759000000000000000e+03	1.519521437206382553e+00
2.760000000000000000e+03	1.519274736354390587e+00
2.761000000000000000e+03	1.517928701881241071e+00
2.762000000000000000e+03	1.517891191810178064e+00
2.763000000000000000e+03	1.518129236491924772e+00
2.764000000000000000e+03	1.518964556920599396e+00
2.765000000000000000e+03	1.518686116777707706e+00
2.766000000000000000e+03	1.519905194087258993e+00
2.767000000000000000e+03	1.519905194087259215e+00
2.768000000000000000e+03	1.519576259617936298e+00
2.769000000000000000e+03	1.520779467282037833e+00
2.770000000000000000e+03	1.521458976646296479e+00
2.771000000000000000e+03	1.521796567285864432e+00
2.772000000000000000e+03	1.523389302611005913e+00
2.773000000000000000e+03	1.524093337790959568e+00
2.774000000000000000e+03	1.524107764741368554e+00
2.775000000000000000e+03	1.524758420204809450e+00
2.776000000000000000e+03	1.525654333825201547e+00
2.777000000000000000e+03	1.526782521347176846e+00
2.778000000000000000e+03	1.528069405323649654e+00
2.779000000000000000e+03	1.528731602347417784e+00
2.780000000000000000e+03	1.529261071427423957e+00
2.781000000000000000e+03	1.532352911169553078e+00
2.782000000000000000e+03	1.532951629611521982e+00
2.783000000000000000e+03	1.533840329756709586e+00
2.784000000000000000e+03	1.535398440400869591e+00
2.785000000000000000e+03	1.536926254449171081e+00
2.786000000000000000e+03	1.537646159274574709e+00
2.787000000000000000e+03	1.537858235445585420e+00
2.788000000000000000e+03	1.539411585196110543e+00
2.789000000000000000e+03	1.540232478674376404e+00
2.790000000000000000e+03	1.541115408039400503e+00
2.791000000000000000e+03	1.542195986625026105e+00
2.792000000000000000e+03	1.542647550172824289e+00
2.793000000000000000e+03	1.543647337836160371e+00
2.794000000000000000e+03	1.544191233866575530e+00
2.795000000000000000e+03	1.544364357271482247e+00
2.796000000000000000e+03	1.543037077833864457e+00
2.797000000000000000e+03	1.542022863220119611e+00
2.798000000000000000e+03	1.542451343647263551e+00
2.799000000000000000e+03	1.542024305915160598e+00
2.800000000000000000e+03	1.542426817831568542e+00
2.801000000000000000e+03	1.541079917741394523e+00
2.802000000000000000e+03	1.540014631723201965e+00
2.803000000000000000e+03	1.539415913281233284e+00
2.804000000000000000e+03	1.540228150589253664e+00
2.805000000000000000e+03	1.540607146576495223e+00
2.806000000000000000e+03	1.541400628848984100e+00
2.807000000000000000e+03	1.541582408424136075e+00
2.808000000000000000e+03	1.540441236646793000e+00
2.809000000000000000e+03	1.540117207340609307e+00
2.810000000000000000e+03	1.539579082090357876e+00
2.811000000000000000e+03	1.539459338401963695e+00
2.812000000000000000e+03	1.538353079844610338e+00
2.813000000000000000e+03	1.538046795687429302e+00
2.814000000000000000e+03	1.538745060087219674e+00
2.815000000000000000e+03	1.539421684061396789e+00
2.816000000000000000e+03	1.541123342862125156e+00
2.817000000000000000e+03	1.542173769121396365e+00
2.818000000000000000e+03	1.542698333038263758e+00
2.819000000000000000e+03	1.543193033167784556e+00
2.820000000000000000e+03	1.544572682435386701e+00
2.821000000000000000e+03	1.546071642582870442e+00
2.822000000000000000e+03	1.546371723151375388e+00
2.823000000000000000e+03	1.545158416621987607e+00
2.824000000000000000e+03	1.546337964087418637e+00
2.825000000000000000e+03	1.546684210897231626e+00
2.826000000000000000e+03	1.545765214156185507e+00
2.827000000000000000e+03	1.544997700394432627e+00
2.828000000000000000e+03	1.544722145641622690e+00
2.829000000000000000e+03	1.544142182235185512e+00
2.830000000000000000e+03	1.544774082663094905e+00
2.831000000000000000e+03	1.544129197979817514e+00
2.832000000000000000e+03	1.543016880103292188e+00
2.833000000000000000e+03	1.542979370032229181e+00
2.834000000000000000e+03	1.542941859961165729e+00
2.835000000000000000e+03	1.542901464500020969e+00
2.836000000000000000e+03	1.543878169042702808e+00
2.837000000000000000e+03	1.543846429751803306e+00
2.838000000000000000e+03	1.543588187339484108e+00
2.839000000000000000e+03	1.543101999110704448e+00
2.840000000000000000e+03	1.543119311451194964e+00
2.841000000000000000e+03	1.541737209602023428e+00
2.842000000000000000e+03	1.539035907407463100e+00
2.843000000000000000e+03	1.537548488820306591e+00
2.844000000000000000e+03	1.537324871088968647e+00
2.845000000000000000e+03	1.536125991509989852e+00
2.846000000000000000e+03	1.535199781293739241e+00
2.847000000000000000e+03	1.535035314059078004e+00
2.848000000000000000e+03	1.536487386617732653e+00
2.849000000000000000e+03	1.537840634566086440e+00
2.850000000000000000e+03	1.539332381238365688e+00
2.851000000000000000e+03	1.539603607906052885e+00
2.852000000000000000e+03	1.539547342799458152e+00
2.853000000000000000e+03	1.538404728327074089e+00
2.854000000000000000e+03	1.537514729756349841e+00
2.855000000000000000e+03	1.537089134719287431e+00
2.856000000000000000e+03	1.535784938402323885e+00
2.857000000000000000e+03	1.535216516556213495e+00
2.858000000000000000e+03	1.534754854143129066e+00
2.859000000000000000e+03	1.535043393151307001e+00
2.860000000000000000e+03	1.535898911310554116e+00
2.861000000000000000e+03	1.536265355850939818e+00
2.862000000000000000e+03	1.537210321102722155e+00
2.863000000000000000e+03	1.537263700819234913e+00
2.864000000000000000e+03	1.536457234291378260e+00
2.865000000000000000e+03	1.536014326913825112e+00
2.866000000000000000e+03	1.535357900670220932e+00
2.867000000000000000e+03	1.535929207906412852e+00
2.868000000000000000e+03	1.535585846486681394e+00
2.869000000000000000e+03	1.535968160672516847e+00
2.870000000000000000e+03	1.536448578121132780e+00
2.871000000000000000e+03	1.536060493155133599e+00
2.872000000000000000e+03	1.535929207906412852e+00
2.873000000000000000e+03	1.535842646203959383e+00
2.874000000000000000e+03	1.536399526489742540e+00
2.875000000000000000e+03	1.534375425347375366e+00
2.876000000000000000e+03	1.534076787473911185e+00
2.877000000000000000e+03	1.533616567755867743e+00
2.878000000000000000e+03	1.533669947472380723e+00
2.879000000000000000e+03	1.533643978961644727e+00
2.880000000000000000e+03	1.534073902083829655e+00
2.881000000000000000e+03	1.533939731445026933e+00
2.882000000000000000e+03	1.534021965062357662e+00
2.883000000000000000e+03	1.533434788180715769e+00
2.884000000000000000e+03	1.531836282075410782e+00
2.885000000000000000e+03	1.529859789869392861e+00
2.886000000000000000e+03	1.529375044335654188e+00
2.887000000000000000e+03	1.529111031143171484e+00
2.888000000000000000e+03	1.529025912135759002e+00
2.889000000000000000e+03	1.528942235823387508e+00
2.890000000000000000e+03	1.528659467595373300e+00
2.891000000000000000e+03	1.528137211990571398e+00
2.892000000000000000e+03	1.528008812131932403e+00
2.893000000000000000e+03	1.528099701919508391e+00
2.894000000000000000e+03	1.528089603054222145e+00
2.895000000000000000e+03	1.526781078652135637e+00
2.896000000000000000e+03	1.527159064752848794e+00
2.897000000000000000e+03	1.527776538230349201e+00
2.898000000000000000e+03	1.527753455109694958e+00
2.899000000000000000e+03	1.529024469440718237e+00
2.900000000000000000e+03	1.527880412273293409e+00
2.901000000000000000e+03	1.528761321865260037e+00
2.902000000000000000e+03	1.529907398805742336e+00
2.903000000000000000e+03	1.530230562494901303e+00
2.904000000000000000e+03	1.531191397392133391e+00
2.905000000000000000e+03	1.532514348744628663e+00
2.906000000000000000e+03	1.532586483496673146e+00
2.907000000000000000e+03	1.532977453852754079e+00
2.908000000000000000e+03	1.534565861092772820e+00
2.909000000000000000e+03	1.535777147849103130e+00
2.910000000000000000e+03	1.535990666715154607e+00
2.911000000000000000e+03	1.536357111255540531e+00
2.912000000000000000e+03	1.538225112794483485e+00
2.913000000000000000e+03	1.539636501352985132e+00
2.914000000000000000e+03	1.541113821074855394e+00
2.915000000000000000e+03	1.542224696256339955e+00
2.916000000000000000e+03	1.541535088026794842e+00
2.917000000000000000e+03	1.541728409162274271e+00
2.918000000000000000e+03	1.541924615687835010e+00
2.919000000000000000e+03	1.542605567747134643e+00
2.920000000000000000e+03	1.542226138951380943e+00
2.921000000000000000e+03	1.541830840510177270e+00
2.922000000000000000e+03	1.542376179235633415e+00
2.923000000000000000e+03	1.543755395694723198e+00
2.924000000000000000e+03	1.543246124345289516e+00
2.925000000000000000e+03	1.542921517961089339e+00
2.926000000000000000e+03	1.543626995836083982e+00
2.927000000000000000e+03	1.544273323214402360e+00
2.928000000000000000e+03	1.543321144487415530e+00
2.929000000000000000e+03	1.543149463777549801e+00
2.930000000000000000e+03	1.542912861790844081e+00
2.931000000000000000e+03	1.543820316971562967e+00
2.932000000000000000e+03	1.544509925201108080e+00
2.933000000000000000e+03	1.545511155559485150e+00
2.934000000000000000e+03	1.546542682513720512e+00
2.935000000000000000e+03	1.546160368327885060e+00
2.936000000000000000e+03	1.546446021945981020e+00
2.937000000000000000e+03	1.545818449603194367e+00
2.938000000000000000e+03	1.546245487335297542e+00
2.939000000000000000e+03	1.547341935566373117e+00
2.940000000000000000e+03	1.547240946913510884e+00
2.941000000000000000e+03	1.546333491732791554e+00
2.942000000000000000e+03	1.547846013213659777e+00
2.943000000000000000e+03	1.548502439457264179e+00
2.944000000000000000e+03	1.549001611941411838e+00
2.945000000000000000e+03	1.549209360027299809e+00
2.946000000000000000e+03	1.549144438750459818e+00
2.947000000000000000e+03	1.548414435059769723e+00
2.948000000000000000e+03	1.548322102577153192e+00
2.949000000000000000e+03	1.546686086400784976e+00
2.950000000000000000e+03	1.545201553203710221e+00
2.951000000000000000e+03	1.545126533061583984e+00
2.952000000000000000e+03	1.545423728240006955e+00
2.953000000000000000e+03	1.545417957459843450e+00
2.954000000000000000e+03	1.545739534184457531e+00
2.955000000000000000e+03	1.545712122978680547e+00
2.956000000000000000e+03	1.544836262819357042e+00
2.957000000000000000e+03	1.544818950478866526e+00
2.958000000000000000e+03	1.544339975725291358e+00
2.959000000000000000e+03	1.543822048205612418e+00
2.960000000000000000e+03	1.543237756714052278e+00
2.961000000000000000e+03	1.542362040824232672e+00
2.962000000000000000e+03	1.541565673161662042e+00
2.963000000000000000e+03	1.541373794721223600e+00
2.964000000000000000e+03	1.541789290892999764e+00
2.965000000000000000e+03	1.542464472172135670e+00
2.966000000000000000e+03	1.541683974155014791e+00
2.967000000000000000e+03	1.540662546066065453e+00
2.968000000000000000e+03	1.542121110752404212e+00
2.969000000000000000e+03	1.542771766215845108e+00
2.970000000000000000e+03	1.543602758559397214e+00
2.971000000000000000e+03	1.544461162108726082e+00
2.972000000000000000e+03	1.543977859270028397e+00
2.973000000000000000e+03	1.543050206358736798e+00
2.974000000000000000e+03	1.542318759973005937e+00
2.975000000000000000e+03	1.542829474017480607e+00
2.976000000000000000e+03	1.542897280684402350e+00
2.977000000000000000e+03	1.543302677990892269e+00
2.978000000000000000e+03	1.541244673515064223e+00
2.979000000000000000e+03	1.540627200037563593e+00
2.980000000000000000e+03	1.539999627694776940e+00
2.981000000000000000e+03	1.538018807403636279e+00
2.982000000000000000e+03	1.537166174634470917e+00
2.983000000000000000e+03	1.536290747283659552e+00
2.984000000000000000e+03	1.536693259200067718e+00
2.985000000000000000e+03	1.537721900764221550e+00
2.986000000000000000e+03	1.536765393952112202e+00
2.987000000000000000e+03	1.535827497906030237e+00
2.988000000000000000e+03	1.535289372655778584e+00
2.989000000000000000e+03	1.533664898039737601e+00
2.990000000000000000e+03	1.532975289810192709e+00
2.991000000000000000e+03	1.532672323851606011e+00
2.992000000000000000e+03	1.532341946687242329e+00
2.993000000000000000e+03	1.530284375019926646e+00
2.994000000000000000e+03	1.529098479696315849e+00
2.995000000000000000e+03	1.528905158560836863e+00
2.996000000000000000e+03	1.527786925634643467e+00
2.997000000000000000e+03	1.527038166908422312e+00
2.998000000000000000e+03	1.526358657544163444e+00
2.999000000000000000e+03	1.524158836145816043e+00
3.000000000000000000e+03	1.522868201162236756e+00
3.001000000000000000e+03	1.521673216859868560e+00
3.002000000000000000e+03	1.520219990145180944e+00
3.003000000000000000e+03	1.518782633075943522e+00
3.004000000000000000e+03	1.517162486545025057e+00
3.005000000000000000e+03	1.515523007900558827e+00
3.006000000000000000e+03	1.514732411018151703e+00
3.007000000000000000e+03	1.514194285767900272e+00
3.008000000000000000e+03	1.512549613421286576e+00
3.009000000000000000e+03	1.512308683349458338e+00
3.010000000000000000e+03	1.512024472426403143e+00
3.011000000000000000e+03	1.512033128596648401e+00
3.012000000000000000e+03	1.511629173985199470e+00
3.013000000000000000e+03	1.510653912137558619e+00
3.014000000000000000e+03	1.508942875819064167e+00
3.015000000000000000e+03	1.506432297908909312e+00
3.016000000000000000e+03	1.505109923634430524e+00
3.017000000000000000e+03	1.504238535829733436e+00
3.018000000000000000e+03	1.504186598808261444e+00
3.019000000000000000e+03	1.502587371355436074e+00
3.020000000000000000e+03	1.502020392204366672e+00
3.021000000000000000e+03	1.501893435040768443e+00
3.022000000000000000e+03	1.501847268799460178e+00
3.023000000000000000e+03	1.501413017592152288e+00
3.024000000000000000e+03	1.502301717737339892e+00
3.025000000000000000e+03	1.502029048374611930e+00
3.026000000000000000e+03	1.501226909931877795e+00
3.027000000000000000e+03	1.500097279714861731e+00
3.028000000000000000e+03	1.500401688368489417e+00
3.029000000000000000e+03	1.500084295459493733e+00
3.030000000000000000e+03	1.500356964822221695e+00
3.031000000000000000e+03	1.499719293614148796e+00
3.032000000000000000e+03	1.499199923399428647e+00
3.033000000000000000e+03	1.498872431625146939e+00
3.034000000000000000e+03	1.497070505519076722e+00
3.035000000000000000e+03	1.497159952611611722e+00
3.036000000000000000e+03	1.496991157291827745e+00
3.037000000000000000e+03	1.497705291337067868e+00
3.038000000000000000e+03	1.497806279989930101e+00
3.039000000000000000e+03	1.496595858850624294e+00
3.040000000000000000e+03	1.496745899134876545e+00
3.041000000000000000e+03	1.498011142685736319e+00
3.042000000000000000e+03	1.496403980410185852e+00
3.043000000000000000e+03	1.495783621542603692e+00
3.044000000000000000e+03	1.494422727310533050e+00
3.045000000000000000e+03	1.493935096386712624e+00
3.046000000000000000e+03	1.493088234397710767e+00
3.047000000000000000e+03	1.493218076951390749e+00
3.048000000000000000e+03	1.492743430282938322e+00
3.049000000000000000e+03	1.493166139929918756e+00
3.050000000000000000e+03	1.493580193406653933e+00
3.051000000000000000e+03	1.494649230431952747e+00
3.052000000000000000e+03	1.494448695821269046e+00
3.053000000000000000e+03	1.494473221636964277e+00
3.054000000000000000e+03	1.495157059086345441e+00
3.055000000000000000e+03	1.494931998659966954e+00
3.056000000000000000e+03	1.495569814137543752e+00
3.057000000000000000e+03	1.494991293426147561e+00
3.058000000000000000e+03	1.494331837522957063e+00
3.059000000000000000e+03	1.494373675679143032e+00
3.060000000000000000e+03	1.493920669436303861e+00
3.061000000000000000e+03	1.494483320502250523e+00
3.062000000000000000e+03	1.493985590713143852e+00
3.063000000000000000e+03	1.493378216100929468e+00
3.064000000000000000e+03	1.493379658795970455e+00
3.065000000000000000e+03	1.492936751418417529e+00
3.066000000000000000e+03	1.493343591419948213e+00
3.067000000000000000e+03	1.493265685887740224e+00
3.068000000000000000e+03	1.490797378942283258e+00
3.069000000000000000e+03	1.489260908723736510e+00
3.070000000000000000e+03	1.487036272970685857e+00
3.071000000000000000e+03	1.485694566582659082e+00
3.072000000000000000e+03	1.484873673104393221e+00
3.073000000000000000e+03	1.485208378353879421e+00
3.074000000000000000e+03	1.484049172888525003e+00
3.075000000000000000e+03	1.483586067780399809e+00
3.076000000000000000e+03	1.483786602391083287e+00
3.077000000000000000e+03	1.483137389622683378e+00
3.078000000000000000e+03	1.484394698350818054e+00
3.079000000000000000e+03	1.484534639769784281e+00
3.080000000000000000e+03	1.483489118673652074e+00
3.081000000000000000e+03	1.483794970022320525e+00
3.082000000000000000e+03	1.482906558416141163e+00
3.083000000000000000e+03	1.482637351521511215e+00
3.084000000000000000e+03	1.482490196627340495e+00
3.085000000000000000e+03	1.480731118563984650e+00
3.086000000000000000e+03	1.479420718658345013e+00
3.087000000000000000e+03	1.479270101296076501e+00
3.088000000000000000e+03	1.478433338172360667e+00
3.089000000000000000e+03	1.478234246256718176e+00
3.090000000000000000e+03	1.478263100157535703e+00
3.091000000000000000e+03	1.477984660014644236e+00
3.092000000000000000e+03	1.477707662566793534e+00
3.093000000000000000e+03	1.477958980042916481e+00
3.094000000000000000e+03	1.478742363450119335e+00
3.095000000000000000e+03	1.479338196502006486e+00
3.096000000000000000e+03	1.480193858930757500e+00
3.097000000000000000e+03	1.481407165460145059e+00
3.098000000000000000e+03	1.481780823475735476e+00
3.099000000000000000e+03	1.482940461749602035e+00
3.100000000000000000e+03	1.484228211343099568e+00
3.101000000000000000e+03	1.485662683022255459e+00
3.102000000000000000e+03	1.486961541367567863e+00
3.103000000000000000e+03	1.488671567799533468e+00
3.104000000000000000e+03	1.490052226953664238e+00
3.105000000000000000e+03	1.491046820914853077e+00
3.106000000000000000e+03	1.491309391412294794e+00
3.107000000000000000e+03	1.492528468721846080e+00
3.108000000000000000e+03	1.494060610855270088e+00
3.109000000000000000e+03	1.493777842627255881e+00
3.110000000000000000e+03	1.493802368442950890e+00
3.111000000000000000e+03	1.493122859078692244e+00
3.112000000000000000e+03	1.492102152337263288e+00
3.113000000000000000e+03	1.492314228508273999e+00
3.114000000000000000e+03	1.491967981698460566e+00
3.115000000000000000e+03	1.493142624000752372e+00
3.116000000000000000e+03	1.494571757708257120e+00
3.117000000000000000e+03	1.494045462557340720e+00
3.118000000000000000e+03	1.493466941845944307e+00
3.119000000000000000e+03	1.494376561069224785e+00
3.120000000000000000e+03	1.494760317950101225e+00
3.121000000000000000e+03	1.493333781093670209e+00
3.122000000000000000e+03	1.493049570170615015e+00
3.123000000000000000e+03	1.493091408326800762e+00
3.124000000000000000e+03	1.491931481513925961e+00
3.125000000000000000e+03	1.491580906618990010e+00
3.126000000000000000e+03	1.491341419242202537e+00
3.127000000000000000e+03	1.490994451084868722e+00
3.128000000000000000e+03	1.490579531991109263e+00
3.129000000000000000e+03	1.490653109438194512e+00
3.130000000000000000e+03	1.489548582114889719e+00
3.131000000000000000e+03	1.490222320698984859e+00
3.132000000000000000e+03	1.490226648784107599e+00
3.133000000000000000e+03	1.488499454281155376e+00
3.134000000000000000e+03	1.488352299386984656e+00
3.135000000000000000e+03	1.487020259055731985e+00
3.136000000000000000e+03	1.486017586002314150e+00
3.137000000000000000e+03	1.485214004864539028e+00
3.138000000000000000e+03	1.484217102591284698e+00
3.139000000000000000e+03	1.484515740464748657e+00
3.140000000000000000e+03	1.484045421881418747e+00
3.141000000000000000e+03	1.483803049114549522e+00
3.142000000000000000e+03	1.484440720322622420e+00
3.143000000000000000e+03	1.484306549683819920e+00
3.144000000000000000e+03	1.484709494408740227e+00
3.145000000000000000e+03	1.484368874109586178e+00
3.146000000000000000e+03	1.485074351984580820e+00
3.147000000000000000e+03	1.485272001205182546e+00
3.148000000000000000e+03	1.485525915532379226e+00
3.149000000000000000e+03	1.485561982908401468e+00
3.150000000000000000e+03	1.486105878938816405e+00
3.151000000000000000e+03	1.485668742341426984e+00
3.152000000000000000e+03	1.486463667308956849e+00
3.153000000000000000e+03	1.487456241497088438e+00
3.154000000000000000e+03	1.487343711283899195e+00
3.155000000000000000e+03	1.487389877525207460e+00
3.156000000000000000e+03	1.487955413981236097e+00
3.157000000000000000e+03	1.487822686037474362e+00
3.158000000000000000e+03	1.488072416549052202e+00
3.159000000000000000e+03	1.487664133852480752e+00
3.160000000000000000e+03	1.488528308181973125e+00
3.161000000000000000e+03	1.488428762224151880e+00
3.162000000000000000e+03	1.487841585342509987e+00
3.163000000000000000e+03	1.487988740236680707e+00
3.164000000000000000e+03	1.487818502221855743e+00
3.165000000000000000e+03	1.487394349879834543e+00
3.166000000000000000e+03	1.487780992150792514e+00
3.167000000000000000e+03	1.488490798110910118e+00
3.168000000000000000e+03	1.490495999948241668e+00
3.169000000000000000e+03	1.490436849451565404e+00
3.170000000000000000e+03	1.491792982790000721e+00
3.171000000000000000e+03	1.493421785491164444e+00
3.172000000000000000e+03	1.494773590744477243e+00
3.173000000000000000e+03	1.495761836847486315e+00
3.174000000000000000e+03	1.497462052953173917e+00
3.175000000000000000e+03	1.497951126572035552e+00
3.176000000000000000e+03	1.498203598204191023e+00
3.177000000000000000e+03	1.498438757495855977e+00
3.178000000000000000e+03	1.498294487991767010e+00
3.179000000000000000e+03	1.498538303453677223e+00
3.180000000000000000e+03	1.499120719441684013e+00
3.181000000000000000e+03	1.499077438590457501e+00
3.182000000000000000e+03	1.499973063671841356e+00
3.183000000000000000e+03	1.499188093300093616e+00
3.184000000000000000e+03	1.499470861528107601e+00
3.185000000000000000e+03	1.500931301717999489e+00
3.186000000000000000e+03	1.502537454107021331e+00
3.187000000000000000e+03	1.502699035951601036e+00
3.188000000000000000e+03	1.503033741201087015e+00
3.189000000000000000e+03	1.503739219076081879e+00
3.190000000000000000e+03	1.504801042626175978e+00
3.191000000000000000e+03	1.505134305180621412e+00
3.192000000000000000e+03	1.504470376922804498e+00
3.193000000000000000e+03	1.505662043026578578e+00
3.194000000000000000e+03	1.505931826999224787e+00
3.195000000000000000e+03	1.505803427140585793e+00
3.196000000000000000e+03	1.505500461181998872e+00
3.197000000000000000e+03	1.505882775367834769e+00
3.198000000000000000e+03	1.506506019625498904e+00
3.199000000000000000e+03	1.506611336363483655e+00
3.200000000000000000e+03	1.507002306719564588e+00
3.201000000000000000e+03	1.507652962183005485e+00
3.202000000000000000e+03	1.507820314807748474e+00
3.203000000000000000e+03	1.507751065445785965e+00
3.204000000000000000e+03	1.506344437780919199e+00
3.205000000000000000e+03	1.506433884873454421e+00
3.206000000000000000e+03	1.506758491257654153e+00
3.207000000000000000e+03	1.506331453525551201e+00
3.208000000000000000e+03	1.505672141891864824e+00
3.209000000000000000e+03	1.506198725581789244e+00
3.210000000000000000e+03	1.506166986290889742e+00
3.211000000000000000e+03	1.506720981186591146e+00
3.212000000000000000e+03	1.506495487951700074e+00
3.213000000000000000e+03	1.506730647243365029e+00
3.214000000000000000e+03	1.506905213343312511e+00
3.215000000000000000e+03	1.507434682423318906e+00
3.216000000000000000e+03	1.506573393483908063e+00
3.217000000000000000e+03	1.507623386934667353e+00
3.218000000000000000e+03	1.508794855307868943e+00
3.219000000000000000e+03	1.509169956018500347e+00
3.220000000000000000e+03	1.509139659422641611e+00
3.221000000000000000e+03	1.510196866348604949e+00
3.222000000000000000e+03	1.510638331031116888e+00
3.223000000000000000e+03	1.510152142802337227e+00
3.224000000000000000e+03	1.510371432448552653e+00
3.225000000000000000e+03	1.510999004791339306e+00
3.226000000000000000e+03	1.511278887629271761e+00
3.227000000000000000e+03	1.511848030822902311e+00
3.228000000000000000e+03	1.512557259705003432e+00
3.229000000000000000e+03	1.512713070769419410e+00
3.230000000000000000e+03	1.514107579795942460e+00
3.231000000000000000e+03	1.515358396396393470e+00
3.232000000000000000e+03	1.517216587609058198e+00
3.233000000000000000e+03	1.519125561687162618e+00
3.234000000000000000e+03	1.519725722824172287e+00
3.235000000000000000e+03	1.521111142871938160e+00
3.236000000000000000e+03	1.521165965283491905e+00
3.237000000000000000e+03	1.521806521881646557e+00
3.238000000000000000e+03	1.522578363728522177e+00
3.239000000000000000e+03	1.522905855502804107e+00
3.240000000000000000e+03	1.522790439899532888e+00
3.241000000000000000e+03	1.522490359331027943e+00
3.242000000000000000e+03	1.522040238478270746e+00
3.243000000000000000e+03	1.522470161600455452e+00
3.244000000000000000e+03	1.523340106710111552e+00
3.245000000000000000e+03	1.524658874246988205e+00
3.246000000000000000e+03	1.524367449848728517e+00
3.247000000000000000e+03	1.523647545023325112e+00
3.248000000000000000e+03	1.522727538395750146e+00
3.249000000000000000e+03	1.522363979245446197e+00
3.250000000000000000e+03	1.520256634599219669e+00
3.251000000000000000e+03	1.519270119730259827e+00
3.252000000000000000e+03	1.518319383698313985e+00
3.253000000000000000e+03	1.517126274899498917e+00
3.254000000000000000e+03	1.517668728234873088e+00
3.255000000000000000e+03	1.518274660152046263e+00
3.256000000000000000e+03	1.518156359158693514e+00
3.257000000000000000e+03	1.518893576324587658e+00
3.258000000000000000e+03	1.519431701574839311e+00
3.259000000000000000e+03	1.520691174345535357e+00
3.260000000000000000e+03	1.519942415619313980e+00
3.261000000000000000e+03	1.520150163705201951e+00
3.262000000000000000e+03	1.520822459594256326e+00
3.263000000000000000e+03	1.520809475338888106e+00
3.264000000000000000e+03	1.521618827256827178e+00
3.265000000000000000e+03	1.522058849244298129e+00
3.266000000000000000e+03	1.521845330378246430e+00
3.267000000000000000e+03	1.521367798319712250e+00
3.268000000000000000e+03	1.519930729789482848e+00
3.269000000000000000e+03	1.519476280851602912e+00
3.270000000000000000e+03	1.518971337587291748e+00
3.271000000000000000e+03	1.516876832926929097e+00
3.272000000000000000e+03	1.515211530041230770e+00
3.273000000000000000e+03	1.513862610177999724e+00
3.274000000000000000e+03	1.512916202231176399e+00
3.275000000000000000e+03	1.512275645633021748e+00
3.276000000000000000e+03	1.510038025624603097e+00
3.277000000000000000e+03	1.509284938813258981e+00
3.278000000000000000e+03	1.508967545904263519e+00
3.279000000000000000e+03	1.508880984201810271e+00
3.280000000000000000e+03	1.509479702643778953e+00
3.281000000000000000e+03	1.509398911721489434e+00
3.282000000000000000e+03	1.509830277538715126e+00
3.283000000000000000e+03	1.512559135208556560e+00
3.284000000000000000e+03	1.512580775634169816e+00
3.285000000000000000e+03	1.512270596200378847e+00
3.286000000000000000e+03	1.512276366980542353e+00
3.287000000000000000e+03	1.513219168189763320e+00
3.288000000000000000e+03	1.513441343226060276e+00
3.289000000000000000e+03	1.513571185779740036e+00
3.290000000000000000e+03	1.512574283506485928e+00
3.291000000000000000e+03	1.513253792870744574e+00
3.292000000000000000e+03	1.514320233044969655e+00
3.293000000000000000e+03	1.513721514603000973e+00
3.294000000000000000e+03	1.512913605380102888e+00
3.295000000000000000e+03	1.512805403252036385e+00
3.296000000000000000e+03	1.512922261550348146e+00
3.297000000000000000e+03	1.511615179843302847e+00
3.298000000000000000e+03	1.511120335444277929e+00
3.299000000000000000e+03	1.511038101826947200e+00
3.300000000000000000e+03	1.510749562818769487e+00
3.301000000000000000e+03	1.510110448915655601e+00
3.302000000000000000e+03	1.509817581822355148e+00
3.303000000000000000e+03	1.510684641541929496e+00
3.304000000000000000e+03	1.511303557714470891e+00
3.305000000000000000e+03	1.510805827925364220e+00
3.306000000000000000e+03	1.510067168064429088e+00
3.307000000000000000e+03	1.510305212746175796e+00
3.308000000000000000e+03	1.510921243528635216e+00
3.309000000000000000e+03	1.510589423669230769e+00
3.310000000000000000e+03	1.510860650336917743e+00
3.311000000000000000e+03	1.511019346791415696e+00
3.312000000000000000e+03	1.512611793577548935e+00
3.313000000000000000e+03	1.513020076274120607e+00
3.314000000000000000e+03	1.512851280954336630e+00
3.315000000000000000e+03	1.512282859108226241e+00
3.316000000000000000e+03	1.512712782230411168e+00
3.317000000000000000e+03	1.512767604641964914e+00
3.318000000000000000e+03	1.512898889890685883e+00
3.319000000000000000e+03	1.513216282799681345e+00
3.320000000000000000e+03	1.513273990601316843e+00
3.321000000000000000e+03	1.514272335569612160e+00
3.322000000000000000e+03	1.514184331172117925e+00
3.323000000000000000e+03	1.513180071154155204e+00
3.324000000000000000e+03	1.513286830587180942e+00
3.325000000000000000e+03	1.513845153568004864e+00
3.326000000000000000e+03	1.514857925486708945e+00
3.327000000000000000e+03	1.515473956269168365e+00
3.328000000000000000e+03	1.516294849747434448e+00
3.329000000000000000e+03	1.517125842090986332e+00
3.330000000000000000e+03	1.516994556842265585e+00
3.331000000000000000e+03	1.516294849747434448e+00
3.332000000000000000e+03	1.513755706475469864e+00
3.333000000000000000e+03	1.512131376128933002e+00
3.334000000000000000e+03	1.511335008466362151e+00
3.335000000000000000e+03	1.509977288163381726e+00
3.336000000000000000e+03	1.510623615541699882e+00
3.337000000000000000e+03	1.509397469026448446e+00
3.338000000000000000e+03	1.508569362072978093e+00
3.339000000000000000e+03	1.508334202781313138e+00
3.340000000000000000e+03	1.507536825232213884e+00
3.341000000000000000e+03	1.507153068351337444e+00
3.342000000000000000e+03	1.507942222538703581e+00
3.343000000000000000e+03	1.506870444392827135e+00
3.344000000000000000e+03	1.506379928078924957e+00
3.345000000000000000e+03	1.505589331196517833e+00
3.346000000000000000e+03	1.504965654130341557e+00
3.347000000000000000e+03	1.505596111863209963e+00
3.348000000000000000e+03	1.505401348032689990e+00
3.349000000000000000e+03	1.506086628177112141e+00
3.350000000000000000e+03	1.506924401187356377e+00
3.351000000000000000e+03	1.507180912365626568e+00
3.352000000000000000e+03	1.507059725982192067e+00
3.353000000000000000e+03	1.507266031373039050e+00
3.354000000000000000e+03	1.506136401156022986e+00
3.355000000000000000e+03	1.505573750090076324e+00
3.356000000000000000e+03	1.505282325691816636e+00
3.357000000000000000e+03	1.504348902000361532e+00
3.358000000000000000e+03	1.503515601344743935e+00
3.359000000000000000e+03	1.502524469851653333e+00
3.360000000000000000e+03	1.501862272827885203e+00
3.361000000000000000e+03	1.501793023465922694e+00
3.362000000000000000e+03	1.501521796798235497e+00
3.363000000000000000e+03	1.500910671178914857e+00
3.364000000000000000e+03	1.499909440820538009e+00
3.365000000000000000e+03	1.500612033305450899e+00
3.366000000000000000e+03	1.501060711463167330e+00
3.367000000000000000e+03	1.501845537565411171e+00
3.368000000000000000e+03	1.503348970067521329e+00
3.369000000000000000e+03	1.504057333332597945e+00
3.370000000000000000e+03	1.503444187940220056e+00
3.371000000000000000e+03	1.504280662524927425e+00
3.372000000000000000e+03	1.505347246968656627e+00
3.373000000000000000e+03	1.506287884135316446e+00
3.374000000000000000e+03	1.506309524560929702e+00
3.375000000000000000e+03	1.507203995486281034e+00
3.376000000000000000e+03	1.508493764852835817e+00
3.377000000000000000e+03	1.509559916488052655e+00
3.378000000000000000e+03	1.509743138758245617e+00
3.379000000000000000e+03	1.509887408262334363e+00
3.380000000000000000e+03	1.509388235778186704e+00
3.381000000000000000e+03	1.509815273510289879e+00
3.382000000000000000e+03	1.510115354078794603e+00
3.383000000000000000e+03	1.509043431663414259e+00
3.384000000000000000e+03	1.509072285564232008e+00
3.385000000000000000e+03	1.508679872513110087e+00
3.386000000000000000e+03	1.508180700028962651e+00
3.387000000000000000e+03	1.507880619460457705e+00
3.388000000000000000e+03	1.507603622012607003e+00
3.389000000000000000e+03	1.507016445130965110e+00
3.390000000000000000e+03	1.507854650949721709e+00
3.391000000000000000e+03	1.508322084142969643e+00
3.392000000000000000e+03	1.508267261731415898e+00
3.393000000000000000e+03	1.507597995501947397e+00
3.394000000000000000e+03	1.507662916778787388e+00
3.395000000000000000e+03	1.507906732240697600e+00
3.396000000000000000e+03	1.508499679902503221e+00
3.397000000000000000e+03	1.509049346713081885e+00
3.398000000000000000e+03	1.509094070259349385e+00
3.399000000000000000e+03	1.509372510402240852e+00
3.400000000000000000e+03	1.508828614371825916e+00
3.401000000000000000e+03	1.508118808411708534e+00
3.402000000000000000e+03	1.508418888980213479e+00
3.403000000000000000e+03	1.508378493519068497e+00
3.404000000000000000e+03	1.508058215219991061e+00
3.405000000000000000e+03	1.509754824588076527e+00
3.406000000000000000e+03	1.512418039633557587e+00
3.407000000000000000e+03	1.513504388999346917e+00
3.408000000000000000e+03	1.513070137792039471e+00
3.409000000000000000e+03	1.513722235950521355e+00
3.410000000000000000e+03	1.514378662194125758e+00
3.411000000000000000e+03	1.514440698080883996e+00
3.412000000000000000e+03	1.514621034960995205e+00
3.413000000000000000e+03	1.515085582764161387e+00
3.414000000000000000e+03	1.517516523908059245e+00
3.415000000000000000e+03	1.518930365048130504e+00
3.416000000000000000e+03	1.519767128171845894e+00
3.417000000000000000e+03	1.520546183493925785e+00
3.418000000000000000e+03	1.520114817676700092e+00
3.419000000000000000e+03	1.520478376827004041e+00
3.420000000000000000e+03	1.522118721088494997e+00
3.421000000000000000e+03	1.522101408748004481e+00
3.422000000000000000e+03	1.522793902367630903e+00
3.423000000000000000e+03	1.525438506647084580e+00
3.424000000000000000e+03	1.526585449204591383e+00
3.425000000000000000e+03	1.526357503388130699e+00
3.426000000000000000e+03	1.526120901401425201e+00
3.427000000000000000e+03	1.526113687926220486e+00
3.428000000000000000e+03	1.525633270477604775e+00
3.429000000000000000e+03	1.525970861117172728e+00
3.430000000000000000e+03	1.526624401970695377e+00
3.431000000000000000e+03	1.526321436012108901e+00
3.432000000000000000e+03	1.526700864807862601e+00
3.433000000000000000e+03	1.529071068490539087e+00
3.434000000000000000e+03	1.530509435446305355e+00
3.435000000000000000e+03	1.530808217589273434e+00
3.436000000000000000e+03	1.529689696124072018e+00
3.437000000000000000e+03	1.531016831292185909e+00
3.438000000000000000e+03	1.531582367748214324e+00
3.439000000000000000e+03	1.531953140373722766e+00
3.440000000000000000e+03	1.532775043738517251e+00
3.441000000000000000e+03	1.533359335230077169e+00
3.442000000000000000e+03	1.533272773527623922e+00
3.443000000000000000e+03	1.534837953377484299e+00
3.444000000000000000e+03	1.536792805157888964e+00
3.445000000000000000e+03	1.537739213104712066e+00
3.446000000000000000e+03	1.538733662796397006e+00
3.447000000000000000e+03	1.539264574571443944e+00
3.448000000000000000e+03	1.540644800917062573e+00
3.449000000000000000e+03	1.540992490421916550e+00
3.450000000000000000e+03	1.540892944464095304e+00
3.451000000000000000e+03	1.540289897937003882e+00
3.452000000000000000e+03	1.540519286448505110e+00
3.453000000000000000e+03	1.540418297795642877e+00
3.454000000000000000e+03	1.540690967158371061e+00
3.455000000000000000e+03	1.541659015530807419e+00
3.456000000000000000e+03	1.541573896523395160e+00
3.457000000000000000e+03	1.541436551955502443e+00
3.458000000000000000e+03	1.541997183248391856e+00
3.459000000000000000e+03	1.540917326010286414e+00
3.460000000000000000e+03	1.541123919940141640e+00
3.461000000000000000e+03	1.541731294552355802e+00
3.462000000000000000e+03	1.541881334836608275e+00
3.463000000000000000e+03	1.542870446556641628e+00
3.464000000000000000e+03	1.542962779039258603e+00
3.465000000000000000e+03	1.541997616056903997e+00
3.466000000000000000e+03	1.540635856207808851e+00
3.467000000000000000e+03	1.539471601309811533e+00
3.468000000000000000e+03	1.539343201451172316e+00
3.469000000000000000e+03	1.539312904855313580e+00
3.470000000000000000e+03	1.539833717765074717e+00
3.471000000000000000e+03	1.540008283865022198e+00
3.472000000000000000e+03	1.539630297764309486e+00
3.473000000000000000e+03	1.538304461021732461e+00
3.474000000000000000e+03	1.539079188258689612e+00
3.475000000000000000e+03	1.538556932653887932e+00
3.476000000000000000e+03	1.537560174650137945e+00
3.477000000000000000e+03	1.536349753510831917e+00
3.478000000000000000e+03	1.536778233937976079e+00
3.479000000000000000e+03	1.536201155921620431e+00
3.480000000000000000e+03	1.536771020462771586e+00
3.481000000000000000e+03	1.536837384434652343e+00
3.482000000000000000e+03	1.536088625708431188e+00
3.483000000000000000e+03	1.536525762305820386e+00
3.484000000000000000e+03	1.536798431668548348e+00
3.485000000000000000e+03	1.537329343443595508e+00
3.486000000000000000e+03	1.537645293657550205e+00
3.487000000000000000e+03	1.539201961606669222e+00
3.488000000000000000e+03	1.539904554091582334e+00
3.489000000000000000e+03	1.540110859482429539e+00
3.490000000000000000e+03	1.540364773809625998e+00
3.491000000000000000e+03	1.539181763876096953e+00
3.492000000000000000e+03	1.539125498769502220e+00
3.493000000000000000e+03	1.539823618899788471e+00
3.494000000000000000e+03	1.540185735355051433e+00
3.495000000000000000e+03	1.540820521173042579e+00
3.496000000000000000e+03	1.540081861312107447e+00
3.497000000000000000e+03	1.540093402872434680e+00
3.498000000000000000e+03	1.540295380178159146e+00
3.499000000000000000e+03	1.540422337341757153e+00
3.500000000000000000e+03	1.540198719610419653e+00
3.501000000000000000e+03	1.539960674928672724e+00
3.502000000000000000e+03	1.539656266275045260e+00
3.503000000000000000e+03	1.538756024569530645e+00
3.504000000000000000e+03	1.538605984285278172e+00
3.505000000000000000e+03	1.537200799315452393e+00
3.506000000000000000e+03	1.534090493076799788e+00
3.507000000000000000e+03	1.532271254630238833e+00
3.508000000000000000e+03	1.531936549380752410e+00
3.509000000000000000e+03	1.530617926113380101e+00
3.510000000000000000e+03	1.529193986108022596e+00
3.511000000000000000e+03	1.527689255180375572e+00
3.512000000000000000e+03	1.525737865868069143e+00
3.513000000000000000e+03	1.524752505155142046e+00
3.514000000000000000e+03	1.522894313942476874e+00
3.515000000000000000e+03	1.522679352381384410e+00
3.516000000000000000e+03	1.521062956857572424e+00
3.517000000000000000e+03	1.518477358805291111e+00
3.518000000000000000e+03	1.515519112623948228e+00
3.519000000000000000e+03	1.513344826927824682e+00
3.520000000000000000e+03	1.510154739653410960e+00
3.521000000000000000e+03	1.508059369376023806e+00
3.522000000000000000e+03	1.506027910488948240e+00
3.523000000000000000e+03	1.502579580802215098e+00
3.524000000000000000e+03	1.500513641503662399e+00
3.525000000000000000e+03	1.498976882746107187e+00
3.526000000000000000e+03	1.497629405577917128e+00
3.527000000000000000e+03	1.497414444016824664e+00
3.528000000000000000e+03	1.496908058057472735e+00
3.529000000000000000e+03	1.495782755925579188e+00
3.530000000000000000e+03	1.495077278050584546e+00
3.531000000000000000e+03	1.493692290811331258e+00
3.532000000000000000e+03	1.493144066695793359e+00
3.533000000000000000e+03	1.491422931512012884e+00
3.534000000000000000e+03	1.490493835905680298e+00
3.535000000000000000e+03	1.491329156334355144e+00
3.536000000000000000e+03	1.491887912123691429e+00
3.537000000000000000e+03	1.491003540063626343e+00
3.538000000000000000e+03	1.490031884953587626e+00
3.539000000000000000e+03	1.488745866594139322e+00
3.540000000000000000e+03	1.487882125073158868e+00
3.541000000000000000e+03	1.487354098688193682e+00
3.542000000000000000e+03	1.485898996469952937e+00
3.543000000000000000e+03	1.483958283100949238e+00
3.544000000000000000e+03	1.480698225117052402e+00
3.545000000000000000e+03	1.480330337881625713e+00
3.546000000000000000e+03	1.479805196886742058e+00
3.547000000000000000e+03	1.478877543975450459e+00
3.548000000000000000e+03	1.477697419432003390e+00
3.549000000000000000e+03	1.476880854038860047e+00
3.550000000000000000e+03	1.476212741965424513e+00
3.551000000000000000e+03	1.475010688457355723e+00
3.552000000000000000e+03	1.473863890169353041e+00
3.553000000000000000e+03	1.473699422934691805e+00
3.554000000000000000e+03	1.473268057117465890e+00
3.555000000000000000e+03	1.472719833001928214e+00
3.556000000000000000e+03	1.473585450026461796e+00
3.557000000000000000e+03	1.474464339845371175e+00
3.558000000000000000e+03	1.474712483392404128e+00
3.559000000000000000e+03	1.475880345028003582e+00
3.560000000000000000e+03	1.476812037485409679e+00
3.561000000000000000e+03	1.476044523723656798e+00
3.562000000000000000e+03	1.475950748545999058e+00
3.563000000000000000e+03	1.475483315352750902e+00
3.564000000000000000e+03	1.475597288260981355e+00
3.565000000000000000e+03	1.476646127555707455e+00
3.566000000000000000e+03	1.476925866124136011e+00
3.567000000000000000e+03	1.477407726267792931e+00
3.568000000000000000e+03	1.476226447568312894e+00
3.569000000000000000e+03	1.476050438773324425e+00
3.570000000000000000e+03	1.476367831682320109e+00
3.571000000000000000e+03	1.475877315368417708e+00
3.572000000000000000e+03	1.476502002321122831e+00
3.573000000000000000e+03	1.476690995371479076e+00
3.574000000000000000e+03	1.476061980333651658e+00
3.575000000000000000e+03	1.476571251683085340e+00
3.576000000000000000e+03	1.478272044866789425e+00
3.577000000000000000e+03	1.478864992528594602e+00
3.578000000000000000e+03	1.479130448416118293e+00
3.579000000000000000e+03	1.479884977922503175e+00
3.580000000000000000e+03	1.479052542883910304e+00
3.581000000000000000e+03	1.478830367847613569e+00
3.582000000000000000e+03	1.478204815277884165e+00
3.583000000000000000e+03	1.477624851871446765e+00
3.584000000000000000e+03	1.476197737936999488e+00
3.585000000000000000e+03	1.476242461483266766e+00
3.586000000000000000e+03	1.475754830559446340e+00
3.587000000000000000e+03	1.473785551828632912e+00
3.588000000000000000e+03	1.473465273529555475e+00
3.589000000000000000e+03	1.473812963034409895e+00
3.590000000000000000e+03	1.473608100338603677e+00
3.591000000000000000e+03	1.473846145020350384e+00
3.592000000000000000e+03	1.473409008422960964e+00
3.593000000000000000e+03	1.474374171405315570e+00
3.594000000000000000e+03	1.474570377930876530e+00
3.595000000000000000e+03	1.474606445306898772e+00
3.596000000000000000e+03	1.475163325592681929e+00
3.597000000000000000e+03	1.476082322333728047e+00
3.598000000000000000e+03	1.476676712690574433e+00
3.599000000000000000e+03	1.476424241058418740e+00
3.600000000000000000e+03	1.476520901626158233e+00
3.601000000000000000e+03	1.477037386450796408e+00
3.602000000000000000e+03	1.477132604323495357e+00
3.603000000000000000e+03	1.476709894676514701e+00
3.604000000000000000e+03	1.476991220209488365e+00
3.605000000000000000e+03	1.477002761769815375e+00
3.606000000000000000e+03	1.478413573250300539e+00
3.607000000000000000e+03	1.478178413958635584e+00
3.608000000000000000e+03	1.477969223177706626e+00
3.609000000000000000e+03	1.476893549755220025e+00
3.610000000000000000e+03	1.477255666210482987e+00
3.611000000000000000e+03	1.477217434791899375e+00
3.612000000000000000e+03	1.477726129063317018e+00
3.613000000000000000e+03	1.476251694731528508e+00
3.614000000000000000e+03	1.474605868228882510e+00
3.615000000000000000e+03	1.472948788704917300e+00
3.616000000000000000e+03	1.472807116051901843e+00
3.617000000000000000e+03	1.474822849563032001e+00
3.618000000000000000e+03	1.476300457823910506e+00
3.619000000000000000e+03	1.477152224976051365e+00
3.620000000000000000e+03	1.478476907562595644e+00
3.621000000000000000e+03	1.478711345506740216e+00
3.622000000000000000e+03	1.479781969496583915e+00
3.623000000000000000e+03	1.482615711095897737e+00
3.624000000000000000e+03	1.483752554788118516e+00
3.625000000000000000e+03	1.483813003710331646e+00
3.626000000000000000e+03	1.484687276905110487e+00
3.627000000000000000e+03	1.483778234759846271e+00
3.628000000000000000e+03	1.483326671212048087e+00
3.629000000000000000e+03	1.483534419297936058e+00
3.630000000000000000e+03	1.483300702701312090e+00
3.631000000000000000e+03	1.483622423695430292e+00
3.632000000000000000e+03	1.483196107310847722e+00
3.633000000000000000e+03	1.482707033691986309e+00
3.634000000000000000e+03	1.482069362483913411e+00
3.635000000000000000e+03	1.482316063335905376e+00
3.636000000000000000e+03	1.482145825321080412e+00
3.637000000000000000e+03	1.482353573406968383e+00
3.638000000000000000e+03	1.482317073222434001e+00
3.639000000000000000e+03	1.483481905198447803e+00
3.640000000000000000e+03	1.484403354521063534e+00
3.641000000000000000e+03	1.483197694275392609e+00
3.642000000000000000e+03	1.484196904860712429e+00
3.643000000000000000e+03	1.485201309148179050e+00
3.644000000000000000e+03	1.486528155777284699e+00
3.645000000000000000e+03	1.486399755918645482e+00
3.646000000000000000e+03	1.485917751505484663e+00
3.647000000000000000e+03	1.484670108834123869e+00
3.648000000000000000e+03	1.483820649994048502e+00
3.649000000000000000e+03	1.483009422572556524e+00
3.650000000000000000e+03	1.482666638230841105e+00
3.651000000000000000e+03	1.483430978063504213e+00
3.652000000000000000e+03	1.484654239188673897e+00
3.653000000000000000e+03	1.484043113569353256e+00
3.654000000000000000e+03	1.484468708606415666e+00
3.655000000000000000e+03	1.484252304350282436e+00
3.656000000000000000e+03	1.483929140661123247e+00
3.657000000000000000e+03	1.483605976971964058e+00
3.658000000000000000e+03	1.483950781086736503e+00
3.659000000000000000e+03	1.483660799383517803e+00
3.660000000000000000e+03	1.482759114982961979e+00
3.661000000000000000e+03	1.482001988625503586e+00
3.662000000000000000e+03	1.481570622808277893e+00
3.663000000000000000e+03	1.481497045361192644e+00
3.664000000000000000e+03	1.480391796690367467e+00
3.665000000000000000e+03	1.479536278531120352e+00
3.666000000000000000e+03	1.479329973140273147e+00
3.667000000000000000e+03	1.479553590871611091e+00
3.668000000000000000e+03	1.479991881625033034e+00
3.669000000000000000e+03	1.479114578770668542e+00
3.670000000000000000e+03	1.478158071958559194e+00
3.671000000000000000e+03	1.477389404040773568e+00
3.672000000000000000e+03	1.475684571310955207e+00
3.673000000000000000e+03	1.475352607182046416e+00
3.674000000000000000e+03	1.474445873348847913e+00
3.675000000000000000e+03	1.473358081288017596e+00
3.676000000000000000e+03	1.471109063988775834e+00
3.677000000000000000e+03	1.470614219589750915e+00
3.678000000000000000e+03	1.469683681288377564e+00
3.679000000000000000e+03	1.468448301524864164e+00
3.680000000000000000e+03	1.467594081791153915e+00
3.681000000000000000e+03	1.466965066753326274e+00
3.682000000000000000e+03	1.467768070813085135e+00
3.683000000000000000e+03	1.467847419040333889e+00
3.684000000000000000e+03	1.468889333398863961e+00
3.685000000000000000e+03	1.468218480204850573e+00
3.686000000000000000e+03	1.469664060635821334e+00
3.687000000000000000e+03	1.469470450961333885e+00
3.688000000000000000e+03	1.469435826280352853e+00
3.689000000000000000e+03	1.469682527132344596e+00
3.690000000000000000e+03	1.468698609114458487e+00
3.691000000000000000e+03	1.467838762870088631e+00
3.692000000000000000e+03	1.466701630638859832e+00
3.693000000000000000e+03	1.465202670491376313e+00
3.694000000000000000e+03	1.464442370204827704e+00
3.695000000000000000e+03	1.462723976141624860e+00
3.696000000000000000e+03	1.461457001356716301e+00
3.697000000000000000e+03	1.459124884823119306e+00
3.698000000000000000e+03	1.457767308789642779e+00
3.699000000000000000e+03	1.457359026093071108e+00
3.700000000000000000e+03	1.457245053184840877e+00
3.701000000000000000e+03	1.456701012884921820e+00
3.702000000000000000e+03	1.455903491066318223e+00
3.703000000000000000e+03	1.456662348657825845e+00
3.704000000000000000e+03	1.455736715519591495e+00
3.705000000000000000e+03	1.454570296579032807e+00
3.706000000000000000e+03	1.452639104997298869e+00
3.707000000000000000e+03	1.451154716069728234e+00
3.708000000000000000e+03	1.450467704691256632e+00
3.709000000000000000e+03	1.451133219913618877e+00
3.710000000000000000e+03	1.450629575074844579e+00
3.711000000000000000e+03	1.450845690791969789e+00
3.712000000000000000e+03	1.450739796975968554e+00
3.713000000000000000e+03	1.452199804357348301e+00
3.714000000000000000e+03	1.453672507455087581e+00
3.715000000000000000e+03	1.453950370519963009e+00
3.716000000000000000e+03	1.454447523231053196e+00
3.717000000000000000e+03	1.452761878345278479e+00
3.718000000000000000e+03	1.452963134303482562e+00
3.719000000000000000e+03	1.453258453978352627e+00
3.720000000000000000e+03	1.453173334970939923e+00
3.721000000000000000e+03	1.453717086731851182e+00
3.722000000000000000e+03	1.454478829713440557e+00
3.723000000000000000e+03	1.453704102476482962e+00
3.724000000000000000e+03	1.453587244178171201e+00
3.725000000000000000e+03	1.454404242379826684e+00
3.726000000000000000e+03	1.454386930039335724e+00
3.727000000000000000e+03	1.455461882114302163e+00
3.728000000000000000e+03	1.457298432901353857e+00
3.729000000000000000e+03	1.457872625527627752e+00
3.730000000000000000e+03	1.457132522971651634e+00
3.731000000000000000e+03	1.457595628079777050e+00
3.732000000000000000e+03	1.458991435531836967e+00
3.733000000000000000e+03	1.458814416850319873e+00
3.734000000000000000e+03	1.459229913022095815e+00
3.735000000000000000e+03	1.458616767629718147e+00
3.736000000000000000e+03	1.458540304792550923e+00
3.737000000000000000e+03	1.458069409131204974e+00
3.738000000000000000e+03	1.458764499601905129e+00
3.739000000000000000e+03	1.458144140734322969e+00
3.740000000000000000e+03	1.457670936760911307e+00
3.741000000000000000e+03	1.458740983672738745e+00
3.742000000000000000e+03	1.458436575019111059e+00
3.743000000000000000e+03	1.458087442819215873e+00
3.744000000000000000e+03	1.457432747809660478e+00
3.745000000000000000e+03	1.457204801993200238e+00
3.746000000000000000e+03	1.457673822150993059e+00
3.747000000000000000e+03	1.459254727376799288e+00
3.748000000000000000e+03	1.459824303378942201e+00
3.749000000000000000e+03	1.461173656050685832e+00
3.750000000000000000e+03	1.461620891513361276e+00
3.751000000000000000e+03	1.462362581033882281e+00
3.752000000000000000e+03	1.462286118196715279e+00
3.753000000000000000e+03	1.462603366836206398e+00
3.754000000000000000e+03	1.461602280747333893e+00
3.755000000000000000e+03	1.461684514364664400e+00
3.756000000000000000e+03	1.461043957766509749e+00
3.757000000000000000e+03	1.460560654927812063e+00
3.758000000000000000e+03	1.459208128326978438e+00
3.759000000000000000e+03	1.458697270012999869e+00
3.760000000000000000e+03	1.458930986609623837e+00
3.761000000000000000e+03	1.460702327580827298e+00
3.762000000000000000e+03	1.461464070562416673e+00
3.763000000000000000e+03	1.462595143474473502e+00
3.764000000000000000e+03	1.463250271292541260e+00
3.765000000000000000e+03	1.463696064060175939e+00
3.766000000000000000e+03	1.464348162218657823e+00
3.767000000000000000e+03	1.464229861225304852e+00
3.768000000000000000e+03	1.464097133281543117e+00
3.769000000000000000e+03	1.463878420713344397e+00
3.770000000000000000e+03	1.464423759438800321e+00
3.771000000000000000e+03	1.465077011753314729e+00
3.772000000000000000e+03	1.466295656254353652e+00
3.773000000000000000e+03	1.466308207701209732e+00
3.774000000000000000e+03	1.467007193448520264e+00
3.775000000000000000e+03	1.467727098273923891e+00
3.776000000000000000e+03	1.469833288764117674e+00
3.777000000000000000e+03	1.469749612451745957e+00
3.778000000000000000e+03	1.469616884507984222e+00
3.779000000000000000e+03	1.470158327956829769e+00
3.780000000000000000e+03	1.470993792655008736e+00
3.781000000000000000e+03	1.470375453560483603e+00
3.782000000000000000e+03	1.468989167895693448e+00
3.783000000000000000e+03	1.467923737607997214e+00
3.784000000000000000e+03	1.466582896836994721e+00
3.785000000000000000e+03	1.466185145814221880e+00
3.786000000000000000e+03	1.464344555481055465e+00
3.787000000000000000e+03	1.464316134388750079e+00
3.788000000000000000e+03	1.464376727580467552e+00
3.789000000000000000e+03	1.462595432013481744e+00
3.790000000000000000e+03	1.463096047192670390e+00
3.791000000000000000e+03	1.463158083079428629e+00
3.792000000000000000e+03	1.463563624655422446e+00
3.793000000000000000e+03	1.464609578560066794e+00
3.794000000000000000e+03	1.464974580405411730e+00
3.795000000000000000e+03	1.465074270632737097e+00
3.796000000000000000e+03	1.465771380876494723e+00
3.797000000000000000e+03	1.465218395867322165e+00
3.798000000000000000e+03	1.464996365100529108e+00
3.799000000000000000e+03	1.464238517395550332e+00
3.800000000000000000e+03	1.463968444883895881e+00
3.801000000000000000e+03	1.463780894528580401e+00
3.802000000000000000e+03	1.464288434643965076e+00
3.803000000000000000e+03	1.464135508969630628e+00
3.804000000000000000e+03	1.465255905938385173e+00
3.805000000000000000e+03	1.465956334380736692e+00
3.806000000000000000e+03	1.467024794328018800e+00
3.807000000000000000e+03	1.468071758119191994e+00
3.808000000000000000e+03	1.468022995026810218e+00
3.809000000000000000e+03	1.468674083298763255e+00
3.810000000000000000e+03	1.469453282890347490e+00
3.811000000000000000e+03	1.470412242284026227e+00
3.812000000000000000e+03	1.471820889721950243e+00
3.813000000000000000e+03	1.471751640359987512e+00
3.814000000000000000e+03	1.470806530838701054e+00
3.815000000000000000e+03	1.470354967290902870e+00
3.816000000000000000e+03	1.470247197971348507e+00
3.817000000000000000e+03	1.470987877605340888e+00
3.818000000000000000e+03	1.472511075029511396e+00
3.819000000000000000e+03	1.472392774036158647e+00
3.820000000000000000e+03	1.472428841412180889e+00
3.821000000000000000e+03	1.472389888646076894e+00
3.822000000000000000e+03	1.471708936586777261e+00
3.823000000000000000e+03	1.471701723111572768e+00
3.824000000000000000e+03	1.472348050489891147e+00
3.825000000000000000e+03	1.472646688363355105e+00
3.826000000000000000e+03	1.472361034745259367e+00
3.827000000000000000e+03	1.470880973902811251e+00
3.828000000000000000e+03	1.468906790008858820e+00
3.829000000000000000e+03	1.468147932417351198e+00
3.830000000000000000e+03	1.469143391995564540e+00
3.831000000000000000e+03	1.469185230151750288e+00
3.832000000000000000e+03	1.468605266745313109e+00
3.833000000000000000e+03	1.469246833229996163e+00
3.834000000000000000e+03	1.470301443304886213e+00
3.835000000000000000e+03	1.470957869548490615e+00
3.836000000000000000e+03	1.472440960050524605e+00
3.837000000000000000e+03	1.473272529472092973e+00
3.838000000000000000e+03	1.473220592450620980e+00
3.839000000000000000e+03	1.473820753587630650e+00
3.840000000000000000e+03	1.474451211320499056e+00
3.841000000000000000e+03	1.474821983946007498e+00
3.842000000000000000e+03	1.475582284232555885e+00
3.843000000000000000e+03	1.475572185367269640e+00
3.844000000000000000e+03	1.476619293427947177e+00
3.845000000000000000e+03	1.477020362649314134e+00
3.846000000000000000e+03	1.477056430025336375e+00
3.847000000000000000e+03	1.476480794704021715e+00
3.848000000000000000e+03	1.476925144776615628e+00
3.849000000000000000e+03	1.475988402886566409e+00
3.850000000000000000e+03	1.476730958024111917e+00
3.851000000000000000e+03	1.476851134521017794e+00
3.852000000000000000e+03	1.476584235938453560e+00
3.853000000000000000e+03	1.477296494480140332e+00
3.854000000000000000e+03	1.478323549079749277e+00
3.855000000000000000e+03	1.478320663689667303e+00
3.856000000000000000e+03	1.477683569559610888e+00
3.857000000000000000e+03	1.477774459347186653e+00
3.858000000000000000e+03	1.478003703589183981e+00
3.859000000000000000e+03	1.478896876088998447e+00
3.860000000000000000e+03	1.479521563041703125e+00
3.861000000000000000e+03	1.478673258357660725e+00
3.862000000000000000e+03	1.478311141902397541e+00
3.863000000000000000e+03	1.478490036087467763e+00
3.864000000000000000e+03	1.478663159492374479e+00
3.865000000000000000e+03	1.478163987008226821e+00
3.866000000000000000e+03	1.477934598496725593e+00
3.867000000000000000e+03	1.477338765444838442e+00
3.868000000000000000e+03	1.476946063854708502e+00
3.869000000000000000e+03	1.477815576155852240e+00
3.870000000000000000e+03	1.477294763246091325e+00
3.871000000000000000e+03	1.477658322396395274e+00
3.872000000000000000e+03	1.477053833174262643e+00
3.873000000000000000e+03	1.477516072665363556e+00
3.874000000000000000e+03	1.476897733570838422e+00
3.875000000000000000e+03	1.475572329636773761e+00
3.876000000000000000e+03	1.474422068880673065e+00
3.877000000000000000e+03	1.475426184629131665e+00
3.878000000000000000e+03	1.475857550446357580e+00
3.879000000000000000e+03	1.475909487467829573e+00
3.880000000000000000e+03	1.476014804205814546e+00
3.881000000000000000e+03	1.476787511669714892e+00
3.882000000000000000e+03	1.477906898751940368e+00
3.883000000000000000e+03	1.480054350320303858e+00
3.884000000000000000e+03	1.482044403859705817e+00
3.885000000000000000e+03	1.481774619887059607e+00
3.886000000000000000e+03	1.480942906195987119e+00
3.887000000000000000e+03	1.480442002477790453e+00
3.888000000000000000e+03	1.479142134245949425e+00
3.889000000000000000e+03	1.479540029538226831e+00
3.890000000000000000e+03	1.477811969418250104e+00
3.891000000000000000e+03	1.476586832789527293e+00
3.892000000000000000e+03	1.476391924689502977e+00
3.893000000000000000e+03	1.475621525537668344e+00
3.894000000000000000e+03	1.474852713350378597e+00
3.895000000000000000e+03	1.475438447536979503e+00
3.896000000000000000e+03	1.476335803852412365e+00
3.897000000000000000e+03	1.477264755189240830e+00
3.898000000000000000e+03	1.477517082551892180e+00
3.899000000000000000e+03	1.479332425721842759e+00
3.900000000000000000e+03	1.480743670010840285e+00
3.901000000000000000e+03	1.482636630173990833e+00
3.902000000000000000e+03	1.484150017271883115e+00
3.903000000000000000e+03	1.484399603513957056e+00
3.904000000000000000e+03	1.485796132313537576e+00
3.905000000000000000e+03	1.486034176995284284e+00
3.906000000000000000e+03	1.487209973453608836e+00
3.907000000000000000e+03	1.488843392778903318e+00
3.908000000000000000e+03	1.490278874344587834e+00
3.909000000000000000e+03	1.490356779876795823e+00
3.910000000000000000e+03	1.489805526101672051e+00
3.911000000000000000e+03	1.489661256597583305e+00
3.912000000000000000e+03	1.488613859997897748e+00
3.913000000000000000e+03	1.487833939058793353e+00
3.914000000000000000e+03	1.487960607683383341e+00
3.915000000000000000e+03	1.488531914919575483e+00
3.916000000000000000e+03	1.489550024809930706e+00
3.917000000000000000e+03	1.489208250354744134e+00
3.918000000000000000e+03	1.487088931339678233e+00
3.919000000000000000e+03	1.486762160912916908e+00
3.920000000000000000e+03	1.486532772401415459e+00
3.921000000000000000e+03	1.487484951128402288e+00
3.922000000000000000e+03	1.487213724460715092e+00
3.923000000000000000e+03	1.486089143676342150e+00
3.924000000000000000e+03	1.484940758423794582e+00
3.925000000000000000e+03	1.484854196721341335e+00
3.926000000000000000e+03	1.483636994915343177e+00
3.927000000000000000e+03	1.483972998590366243e+00
3.928000000000000000e+03	1.483359131850467971e+00
3.929000000000000000e+03	1.482295577066324643e+00
3.930000000000000000e+03	1.481451600467404539e+00
3.931000000000000000e+03	1.480760549542818882e+00
3.932000000000000000e+03	1.480763434932900413e+00
3.933000000000000000e+03	1.480577327272625920e+00
3.934000000000000000e+03	1.478892980812388069e+00
3.935000000000000000e+03	1.477874438113520483e+00
3.936000000000000000e+03	1.475979025368800546e+00
3.937000000000000000e+03	1.475492837140020885e+00
3.938000000000000000e+03	1.474044227049464251e+00
3.939000000000000000e+03	1.474012487758564749e+00
3.940000000000000000e+03	1.473027271315141551e+00
3.941000000000000000e+03	1.472385272021946134e+00
3.942000000000000000e+03	1.471680226955463411e+00
3.943000000000000000e+03	1.471545767777652891e+00
3.944000000000000000e+03	1.470534438553989576e+00
3.945000000000000000e+03	1.470600802525870332e+00
3.946000000000000000e+03	1.470185306354094612e+00
3.947000000000000000e+03	1.469909607331780554e+00
3.948000000000000000e+03	1.469328201230302389e+00
3.949000000000000000e+03	1.468742755582709725e+00
3.950000000000000000e+03	1.467421679733767581e+00
3.951000000000000000e+03	1.467047588909665246e+00
3.952000000000000000e+03	1.466675950667132078e+00
3.953000000000000000e+03	1.465060709299352837e+00
3.954000000000000000e+03	1.464446698289950444e+00
3.955000000000000000e+03	1.463591757208719590e+00
3.956000000000000000e+03	1.464044186373542500e+00
3.957000000000000000e+03	1.463882315989954552e+00
3.958000000000000000e+03	1.463858511521780148e+00
3.959000000000000000e+03	1.463287204285587784e+00
3.960000000000000000e+03	1.462684157758496362e+00
3.961000000000000000e+03	1.461076706943937875e+00
3.962000000000000000e+03	1.459671810513120338e+00
3.963000000000000000e+03	1.457975778223051355e+00
3.964000000000000000e+03	1.457639197470011805e+00
3.965000000000000000e+03	1.456371068529070500e+00
3.966000000000000000e+03	1.455691703434315754e+00
3.967000000000000000e+03	1.455402731617625678e+00
3.968000000000000000e+03	1.455094283417883494e+00
3.969000000000000000e+03	1.454551974352013444e+00
3.970000000000000000e+03	1.453516984929679623e+00
3.971000000000000000e+03	1.451690677277418295e+00
3.972000000000000000e+03	1.450863435940972668e+00
3.973000000000000000e+03	1.450761004593069448e+00
3.974000000000000000e+03	1.452035769931198983e+00
3.975000000000000000e+03	1.452954333863733183e+00
3.976000000000000000e+03	1.452555140145918910e+00
3.977000000000000000e+03	1.451543810922256039e+00
3.978000000000000000e+03	1.451755887093266528e+00
3.979000000000000000e+03	1.451838120710597257e+00
3.980000000000000000e+03	1.451582763688359812e+00
3.981000000000000000e+03	1.451377900992553593e+00
3.982000000000000000e+03	1.451299995460345826e+00
3.983000000000000000e+03	1.449962617157441569e+00
3.984000000000000000e+03	1.449459116588171392e+00
3.985000000000000000e+03	1.450073848945094168e+00
3.986000000000000000e+03	1.451642491263052781e+00
3.987000000000000000e+03	1.453112741779222672e+00
3.988000000000000000e+03	1.454680951288669144e+00
3.989000000000000000e+03	1.455298280496665431e+00
3.990000000000000000e+03	1.456749343168791455e+00
3.991000000000000000e+03	1.457876376534734009e+00
3.992000000000000000e+03	1.458743724793316154e+00
3.993000000000000000e+03	1.460094087351588410e+00
3.994000000000000000e+03	1.461092288050379384e+00
3.995000000000000000e+03	1.461779010889842745e+00
3.996000000000000000e+03	1.460887425354573388e+00
3.997000000000000000e+03	1.461911594564100358e+00
3.998000000000000000e+03	1.461755639230180259e+00
3.999000000000000000e+03	1.460174156926357769e+00
4.000000000000000000e+03	1.459471564441444880e+00
4.001000000000000000e+03	1.458581421601216288e+00
4.002000000000000000e+03	1.456812677481086560e+00
4.003000000000000000e+03	1.456881926843049069e+00
4.004000000000000000e+03	1.455810004427668725e+00
4.005000000000000000e+03	1.455254566836926333e+00
4.006000000000000000e+03	1.455065573786570088e+00
4.007000000000000000e+03	1.454702014636265917e+00
4.008000000000000000e+03	1.454827529104823380e+00
4.009000000000000000e+03	1.455204072510495328e+00
4.010000000000000000e+03	1.455080289275986871e+00
4.011000000000000000e+03	1.454888410835548873e+00
4.012000000000000000e+03	1.455047107290046604e+00
4.013000000000000000e+03	1.456021792059671194e+00
4.014000000000000000e+03	1.457424524447927583e+00
4.015000000000000000e+03	1.457623616363570296e+00
4.016000000000000000e+03	1.456473644146477620e+00
4.017000000000000000e+03	1.456925063424771682e+00
4.018000000000000000e+03	1.458314378749147711e+00
4.019000000000000000e+03	1.458745023218853021e+00
4.020000000000000000e+03	1.459418761802948161e+00
4.021000000000000000e+03	1.459283148469104674e+00
4.022000000000000000e+03	1.460280050742359004e+00
4.023000000000000000e+03	1.461384433796159676e+00
4.024000000000000000e+03	1.462071156635622593e+00
4.025000000000000000e+03	1.462121650962053820e+00
4.026000000000000000e+03	1.462927684681398333e+00
4.027000000000000000e+03	1.462974572270227425e+00
4.028000000000000000e+03	1.464089631267330383e+00
4.029000000000000000e+03	1.465147415271310427e+00
4.030000000000000000e+03	1.465808169600037569e+00
4.031000000000000000e+03	1.466386690311433982e+00
4.032000000000000000e+03	1.467083512016183366e+00
4.033000000000000000e+03	1.468367510602574422e+00
4.034000000000000000e+03	1.470774647278297653e+00
4.035000000000000000e+03	1.471696529409425747e+00
4.036000000000000000e+03	1.473182216762533248e+00
4.037000000000000000e+03	1.474675406129853261e+00
4.038000000000000000e+03	1.477122361188704991e+00
4.039000000000000000e+03	1.477403686721678433e+00
4.040000000000000000e+03	1.478497105293168135e+00
4.041000000000000000e+03	1.479429086289582473e+00
4.042000000000000000e+03	1.480584252208822171e+00
4.043000000000000000e+03	1.481089484012141577e+00
4.044000000000000000e+03	1.481741582170623239e+00
4.045000000000000000e+03	1.480270177498420825e+00
4.046000000000000000e+03	1.480519763740494543e+00
4.047000000000000000e+03	1.480683221088627377e+00
4.048000000000000000e+03	1.481915282653546440e+00
4.049000000000000000e+03	1.482496688755024605e+00
4.050000000000000000e+03	1.484181323754270476e+00
4.051000000000000000e+03	1.484477941854677407e+00
4.052000000000000000e+03	1.485456954709424515e+00
4.053000000000000000e+03	1.487604550547291904e+00
4.054000000000000000e+03	1.488126229074077322e+00
4.055000000000000000e+03	1.488705615402498461e+00
4.056000000000000000e+03	1.489085044198252383e+00
4.057000000000000000e+03	1.489509485079281603e+00
4.058000000000000000e+03	1.489459712100371203e+00
4.059000000000000000e+03	1.489285578808935639e+00
4.060000000000000000e+03	1.489399551717165870e+00
4.061000000000000000e+03	1.491400858277887265e+00
4.062000000000000000e+03	1.493593466201030173e+00
4.063000000000000000e+03	1.494533526289673508e+00
4.064000000000000000e+03	1.494806628460913611e+00
4.065000000000000000e+03	1.496895650880120776e+00
4.066000000000000000e+03	1.498294920800279151e+00
4.067000000000000000e+03	1.499143658292834136e+00
4.068000000000000000e+03	1.501117265108770304e+00
4.069000000000000000e+03	1.501920701977041306e+00
4.070000000000000000e+03	1.503499587429790285e+00
4.071000000000000000e+03	1.505050340329241898e+00
4.072000000000000000e+03	1.505491516472745595e+00
4.073000000000000000e+03	1.505429480585987356e+00
4.074000000000000000e+03	1.504804793633282456e+00
4.075000000000000000e+03	1.504655907505062729e+00
4.076000000000000000e+03	1.505665794033685057e+00
4.077000000000000000e+03	1.506151982262464717e+00
4.078000000000000000e+03	1.506284710206226229e+00
4.079000000000000000e+03	1.506231330489713471e+00
4.080000000000000000e+03	1.507346533756320550e+00
4.081000000000000000e+03	1.507435980848855772e+00
4.082000000000000000e+03	1.507874560141285958e+00
4.083000000000000000e+03	1.508103948652787407e+00
4.084000000000000000e+03	1.507174997315958720e+00
4.085000000000000000e+03	1.507908752013755072e+00
4.086000000000000000e+03	1.507341195784669186e+00
4.087000000000000000e+03	1.507293586848319933e+00
4.088000000000000000e+03	1.505828097225784923e+00
4.089000000000000000e+03	1.505823769140662183e+00
4.090000000000000000e+03	1.505574182898588464e+00
4.091000000000000000e+03	1.505750191693576934e+00
4.092000000000000000e+03	1.506773062477567260e+00
4.093000000000000000e+03	1.505141374386321784e+00
4.094000000000000000e+03	1.505416929139131721e+00
4.095000000000000000e+03	1.505118291265667541e+00
4.096000000000000000e+03	1.504881689278961820e+00
4.097000000000000000e+03	1.504541213249312115e+00
4.098000000000000000e+03	1.505215096102911154e+00
4.099000000000000000e+03	1.506295963227545442e+00
4.100000000000000000e+03	1.506748969470384392e+00
4.101000000000000000e+03	1.507190434152896330e+00
4.102000000000000000e+03	1.507115414010770094e+00
4.103000000000000000e+03	1.506989899542212630e+00
4.104000000000000000e+03	1.506268552021768237e+00
4.105000000000000000e+03	1.506352228334139731e+00
4.106000000000000000e+03	1.504959306272161568e+00
4.107000000000000000e+03	1.503444765018236318e+00
4.108000000000000000e+03	1.501982016516279161e+00
4.109000000000000000e+03	1.501052488101434434e+00
4.110000000000000000e+03	1.502666719582685051e+00
4.111000000000000000e+03	1.503711230792288633e+00
4.112000000000000000e+03	1.503377968237843199e+00
4.113000000000000000e+03	1.503351999727107202e+00
4.114000000000000000e+03	1.502720099299197809e+00
4.115000000000000000e+03	1.503180319017241473e+00
4.116000000000000000e+03	1.505332964287751985e+00
4.117000000000000000e+03	1.506901173797198235e+00
4.118000000000000000e+03	1.507622521317642850e+00
4.119000000000000000e+03	1.507947127701842582e+00
4.120000000000000000e+03	1.508032246709255286e+00
4.121000000000000000e+03	1.507665802168869362e+00
4.122000000000000000e+03	1.507074297202104951e+00
4.123000000000000000e+03	1.507108921883086428e+00
4.124000000000000000e+03	1.507208467840907673e+00
4.125000000000000000e+03	1.507442184437531640e+00
4.126000000000000000e+03	1.507492678763962646e+00
4.127000000000000000e+03	1.507268051146096299e+00
4.128000000000000000e+03	1.506552330136311291e+00
4.129000000000000000e+03	1.506464325738817056e+00
4.130000000000000000e+03	1.506168573255434850e+00
4.131000000000000000e+03	1.504491584539905613e+00
4.132000000000000000e+03	1.503084956875038847e+00
4.133000000000000000e+03	1.500831178682161982e+00
4.134000000000000000e+03	1.497774252160022357e+00
4.135000000000000000e+03	1.497100513575927216e+00
4.136000000000000000e+03	1.495926159812643430e+00
4.137000000000000000e+03	1.494962439525329589e+00
4.138000000000000000e+03	1.493214325944284493e+00
4.139000000000000000e+03	1.492426614451959122e+00
4.140000000000000000e+03	1.491954853173588447e+00
4.141000000000000000e+03	1.491900030762034701e+00
4.142000000000000000e+03	1.491445581824154765e+00
4.143000000000000000e+03	1.490952180120170611e+00
4.144000000000000000e+03	1.490890144233412595e+00
4.145000000000000000e+03	1.491765715853727858e+00
4.146000000000000000e+03	1.491354692036578555e+00
4.147000000000000000e+03	1.491915611868476210e+00
4.148000000000000000e+03	1.491471261795882519e+00
4.149000000000000000e+03	1.491775814719014104e+00
4.150000000000000000e+03	1.491572394718248873e+00
4.151000000000000000e+03	1.492173565741787167e+00
4.152000000000000000e+03	1.492128842195519667e+00
4.153000000000000000e+03	1.491126169142101832e+00
4.154000000000000000e+03	1.490846286304169377e+00
4.155000000000000000e+03	1.491315162192458299e+00
4.156000000000000000e+03	1.491002097368585355e+00
4.157000000000000000e+03	1.491105971411529341e+00
4.158000000000000000e+03	1.491453083838367277e+00
4.159000000000000000e+03	1.492065796422232804e+00
4.160000000000000000e+03	1.491768601243809833e+00
4.161000000000000000e+03	1.491048696418406205e+00
4.162000000000000000e+03	1.489628218881146937e+00
4.163000000000000000e+03	1.489348336043214482e+00
4.164000000000000000e+03	1.489701796328232408e+00
4.165000000000000000e+03	1.488624103132688115e+00
4.166000000000000000e+03	1.487676252490824247e+00
4.167000000000000000e+03	1.487263641709129836e+00
4.168000000000000000e+03	1.485894524115326298e+00
4.169000000000000000e+03	1.485819503973200062e+00
4.170000000000000000e+03	1.485219342836190393e+00
4.171000000000000000e+03	1.484616873387115010e+00
4.172000000000000000e+03	1.485542506525349360e+00
4.173000000000000000e+03	1.486436977450700470e+00
4.174000000000000000e+03	1.487139569935613359e+00
4.175000000000000000e+03	1.487841008264493503e+00
4.176000000000000000e+03	1.487923241881824232e+00
4.177000000000000000e+03	1.487126874219253381e+00
4.178000000000000000e+03	1.487123988829171850e+00
4.179000000000000000e+03	1.487054739467209119e+00
4.180000000000000000e+03	1.487155728120071352e+00
4.181000000000000000e+03	1.487830909399207480e+00
4.182000000000000000e+03	1.488409430110603893e+00
4.183000000000000000e+03	1.488198796634634169e+00
4.184000000000000000e+03	1.488383317330363997e+00
4.185000000000000000e+03	1.487490866178069915e+00
4.186000000000000000e+03	1.487979074179906824e+00
4.187000000000000000e+03	1.487201461552867476e+00
4.188000000000000000e+03	1.488427463798615014e+00
4.189000000000000000e+03	1.488040821527656821e+00
4.190000000000000000e+03	1.488736200537365217e+00
4.191000000000000000e+03	1.489235373021512876e+00
4.192000000000000000e+03	1.488710232026629221e+00
4.193000000000000000e+03	1.489065135006687912e+00
4.194000000000000000e+03	1.488225486492890548e+00
4.195000000000000000e+03	1.487387280674134171e+00
4.196000000000000000e+03	1.487608013015389918e+00
4.197000000000000000e+03	1.488645310749789008e+00
4.198000000000000000e+03	1.489153139404182147e+00
4.199000000000000000e+03	1.488374084082102033e+00
4.200000000000000000e+03	1.488179320251582061e+00
4.201000000000000000e+03	1.487479613156750924e+00
4.202000000000000000e+03	1.487570502944326911e+00
4.203000000000000000e+03	1.486719312870202536e+00
4.204000000000000000e+03	1.486973227197398995e+00
4.205000000000000000e+03	1.486938602516417518e+00
4.206000000000000000e+03	1.488155515783407434e+00
4.207000000000000000e+03	1.489766717605072177e+00
4.208000000000000000e+03	1.489883864442392403e+00
4.209000000000000000e+03	1.491045666758820332e+00
4.210000000000000000e+03	1.490772997396092370e+00
4.211000000000000000e+03	1.490481572997832682e+00
4.212000000000000000e+03	1.490449833706933180e+00
4.213000000000000000e+03	1.490923037680344621e+00
4.214000000000000000e+03	1.491361616972775028e+00
4.215000000000000000e+03	1.491883872577576930e+00
4.216000000000000000e+03	1.491440965200023783e+00
4.217000000000000000e+03	1.491227446333972306e+00
4.218000000000000000e+03	1.491008156687757324e+00
4.219000000000000000e+03	1.490676336828352877e+00
4.220000000000000000e+03	1.490244971011126962e+00
4.221000000000000000e+03	1.489512081930355336e+00
4.222000000000000000e+03	1.488321281443605537e+00
4.223000000000000000e+03	1.486814097934388901e+00
4.224000000000000000e+03	1.485719669476370575e+00
4.225000000000000000e+03	1.484529013259124897e+00
4.226000000000000000e+03	1.484134724704449848e+00
4.227000000000000000e+03	1.484438700549565171e+00
4.228000000000000000e+03	1.484773550068555492e+00
4.229000000000000000e+03	1.483412223027972709e+00
4.230000000000000000e+03	1.483332874800723733e+00
4.231000000000000000e+03	1.484422686634611299e+00
4.232000000000000000e+03	1.484628126408434001e+00
4.233000000000000000e+03	1.485543083603365844e+00
4.234000000000000000e+03	1.486415769833599354e+00
4.235000000000000000e+03	1.486017586002314150e+00
4.236000000000000000e+03	1.486111361179971668e+00
4.237000000000000000e+03	1.485760786285035717e+00
4.238000000000000000e+03	1.486263854045793753e+00
4.239000000000000000e+03	1.486713974898551172e+00
4.240000000000000000e+03	1.486367872358242082e+00
4.241000000000000000e+03	1.485645082142756479e+00
4.242000000000000000e+03	1.485508026113872226e+00
4.243000000000000000e+03	1.486487616046635596e+00
4.244000000000000000e+03	1.486238029804561878e+00
4.245000000000000000e+03	1.486204847818621388e+00
4.246000000000000000e+03	1.486524981848194704e+00
4.247000000000000000e+03	1.486976545395992888e+00
4.248000000000000000e+03	1.487169866531472096e+00
4.249000000000000000e+03	1.487086190219100379e+00
4.250000000000000000e+03	1.487203048517412363e+00
4.251000000000000000e+03	1.486718302983673690e+00
4.252000000000000000e+03	1.486695219863019446e+00
4.253000000000000000e+03	1.487833506250280990e+00
4.254000000000000000e+03	1.488791455757431326e+00
4.255000000000000000e+03	1.489103077886263282e+00
4.256000000000000000e+03	1.488976120722665053e+00
4.257000000000000000e+03	1.488968907247460560e+00
4.258000000000000000e+03	1.489043927389586575e+00
4.259000000000000000e+03	1.488524557174866647e+00
4.260000000000000000e+03	1.489201181149043762e+00
4.261000000000000000e+03	1.490213953067747621e+00
4.262000000000000000e+03	1.489969560527821146e+00
4.263000000000000000e+03	1.489538194710595453e+00
4.264000000000000000e+03	1.489080860382633542e+00
4.265000000000000000e+03	1.489258311872662999e+00
4.266000000000000000e+03	1.489392482511465499e+00
4.267000000000000000e+03	1.489282837688358008e+00
4.268000000000000000e+03	1.489414122937078755e+00
4.269000000000000000e+03	1.489327561234625508e+00
4.270000000000000000e+03	1.489451633008141984e+00
4.271000000000000000e+03	1.490088727138198621e+00
4.272000000000000000e+03	1.490072857492748870e+00
4.273000000000000000e+03	1.489814615080429672e+00
4.274000000000000000e+03	1.489413545859062715e+00
4.275000000000000000e+03	1.489133663021130261e+00
4.276000000000000000e+03	1.488758562310498856e+00
4.277000000000000000e+03	1.489710741037485686e+00
4.278000000000000000e+03	1.489289474085546239e+00
4.279000000000000000e+03	1.488731583913234235e+00
4.280000000000000000e+03	1.488288676535681532e+00
4.281000000000000000e+03	1.488122766605979308e+00
4.282000000000000000e+03	1.486704597380785309e+00
4.283000000000000000e+03	1.486805586033647764e+00
4.284000000000000000e+03	1.487845769158128828e+00
4.285000000000000000e+03	1.489052727829336398e+00
4.286000000000000000e+03	1.489286444425960365e+00
4.287000000000000000e+03	1.489296543291246611e+00
4.288000000000000000e+03	1.489149388397075890e+00
4.289000000000000000e+03	1.489817356201007525e+00
4.290000000000000000e+03	1.490286232089296448e+00
4.291000000000000000e+03	1.489950084144769260e+00
4.292000000000000000e+03	1.489670201306836805e+00
4.293000000000000000e+03	1.490698842870990415e+00
4.294000000000000000e+03	1.491525507129420003e+00
4.295000000000000000e+03	1.492206459188719414e+00
4.296000000000000000e+03	1.493017253801699251e+00
4.297000000000000000e+03	1.492858557347201298e+00
4.298000000000000000e+03	1.492291578196132118e+00
4.299000000000000000e+03	1.492691204722458309e+00
4.300000000000000000e+03	1.493601545293258948e+00
4.301000000000000000e+03	1.493845360755169160e+00
4.302000000000000000e+03	1.493946349408031615e+00
4.303000000000000000e+03	1.494542182459918767e+00
4.304000000000000000e+03	1.494537854374796026e+00
4.305000000000000000e+03	1.494457063452506507e+00
4.306000000000000000e+03	1.493493343165192666e+00
4.307000000000000000e+03	1.491849824974611716e+00
4.308000000000000000e+03	1.492980465078156405e+00
4.309000000000000000e+03	1.492966038127747641e+00
4.310000000000000000e+03	1.492009531315638071e+00
4.311000000000000000e+03	1.492119176138745784e+00
4.312000000000000000e+03	1.492984793163279145e+00
4.313000000000000000e+03	1.492068681812314779e+00
4.314000000000000000e+03	1.493911003379529756e+00
4.315000000000000000e+03	1.495557118421184217e+00
4.316000000000000000e+03	1.494932431468479317e+00
4.317000000000000000e+03	1.494234167068689167e+00
4.318000000000000000e+03	1.494508279126458117e+00
4.319000000000000000e+03	1.494346697281878411e+00
4.320000000000000000e+03	1.495518165655080223e+00
4.321000000000000000e+03	1.495950974167346903e+00
4.322000000000000000e+03	1.497211024016059433e+00
4.323000000000000000e+03	1.498992319583044797e+00
4.324000000000000000e+03	1.499956905487383363e+00
4.325000000000000000e+03	1.500185284112355966e+00
4.326000000000000000e+03	1.500393465006756077e+00
4.327000000000000000e+03	1.501668086075381492e+00
4.328000000000000000e+03	1.502281231467759604e+00
4.329000000000000000e+03	1.503363252748426193e+00
4.330000000000000000e+03	1.502937657711364006e+00
4.331000000000000000e+03	1.502750828703568908e+00
4.332000000000000000e+03	1.502387125283760838e+00
4.333000000000000000e+03	1.501824185678805934e+00
4.334000000000000000e+03	1.501033011718382326e+00
4.335000000000000000e+03	1.500583179404633150e+00
4.336000000000000000e+03	1.499997878026544385e+00
4.337000000000000000e+03	1.499824754621637890e+00
4.338000000000000000e+03	1.499468986024554695e+00
4.339000000000000000e+03	1.499745983472405175e+00
4.340000000000000000e+03	1.499939160338380262e+00
4.341000000000000000e+03	1.500064674806937504e+00
4.342000000000000000e+03	1.498568167241023597e+00
4.343000000000000000e+03	1.496772444723629025e+00
4.344000000000000000e+03	1.496039555642857399e+00
4.345000000000000000e+03	1.495771647173764318e+00
4.346000000000000000e+03	1.495066602107281817e+00
4.347000000000000000e+03	1.494003912940163215e+00
4.348000000000000000e+03	1.494497314644147146e+00
4.349000000000000000e+03	1.495070064575380275e+00
4.350000000000000000e+03	1.495691866138003423e+00
4.351000000000000000e+03	1.496971536639271738e+00
4.352000000000000000e+03	1.496636831389785538e+00
4.353000000000000000e+03	1.494961429638800965e+00
4.354000000000000000e+03	1.494290576444787799e+00
4.355000000000000000e+03	1.493882293748216128e+00
4.356000000000000000e+03	1.494434845948876767e+00
4.357000000000000000e+03	1.493893546769535119e+00
4.358000000000000000e+03	1.493525803803612551e+00
4.359000000000000000e+03	1.493621021676311278e+00
4.360000000000000000e+03	1.492853507914558175e+00
4.361000000000000000e+03	1.491960479684248053e+00
4.362000000000000000e+03	1.493049714440119136e+00
4.363000000000000000e+03	1.493625349761433796e+00
4.364000000000000000e+03	1.494919447213111319e+00
4.365000000000000000e+03	1.494915119127988579e+00
4.366000000000000000e+03	1.495008894305646319e+00
4.367000000000000000e+03	1.495225298561779770e+00
4.368000000000000000e+03	1.495241168207229521e+00
4.369000000000000000e+03	1.494967056149460571e+00
4.370000000000000000e+03	1.494261722543970050e+00
4.371000000000000000e+03	1.493898163393665879e+00
4.372000000000000000e+03	1.492877600921741266e+00
4.373000000000000000e+03	1.492234158933504640e+00
4.374000000000000000e+03	1.492457776664842584e+00
4.375000000000000000e+03	1.492408725033452122e+00
4.376000000000000000e+03	1.492519812551600600e+00
4.377000000000000000e+03	1.492105759074865645e+00
4.378000000000000000e+03	1.492426037373942860e+00
4.379000000000000000e+03	1.492505097062183594e+00
4.380000000000000000e+03	1.492194917628392403e+00
4.381000000000000000e+03	1.491772207981411968e+00
4.382000000000000000e+03	1.490753232474032020e+00
4.383000000000000000e+03	1.489462020412436472e+00
4.384000000000000000e+03	1.486980440672603265e+00
4.385000000000000000e+03	1.485401266680846266e+00
4.386000000000000000e+03	1.485158893913976819e+00
4.387000000000000000e+03	1.485862929093930696e+00
4.388000000000000000e+03	1.486062021009573408e+00
4.389000000000000000e+03	1.485637868667551986e+00
4.390000000000000000e+03	1.484299047669606963e+00
4.391000000000000000e+03	1.484146121995272960e+00
4.392000000000000000e+03	1.484307703839852444e+00
4.393000000000000000e+03	1.483303588091393621e+00
4.394000000000000000e+03	1.482084943590354698e+00
4.395000000000000000e+03	1.481933460611061459e+00
4.396000000000000000e+03	1.480399442974084323e+00
4.397000000000000000e+03	1.478618147407098737e+00
4.398000000000000000e+03	1.478848978613640952e+00
4.399000000000000000e+03	1.479157715352391378e+00
4.400000000000000000e+03	1.478902358330153710e+00
4.401000000000000000e+03	1.478664313648407003e+00
4.402000000000000000e+03	1.480008905426515531e+00
4.403000000000000000e+03	1.479887719043080807e+00
4.404000000000000000e+03	1.480692742875897139e+00
4.405000000000000000e+03	1.481007250394810848e+00
4.406000000000000000e+03	1.481807946142504218e+00
4.407000000000000000e+03	1.482368000357377369e+00
4.408000000000000000e+03	1.482476202485444094e+00
4.409000000000000000e+03	1.481829875107125716e+00
4.410000000000000000e+03	1.481599765248103884e+00
4.411000000000000000e+03	1.480523514747600800e+00
4.412000000000000000e+03	1.480245074604709110e+00
4.413000000000000000e+03	1.480777429074797258e+00
4.414000000000000000e+03	1.478008897291331447e+00
4.415000000000000000e+03	1.475627007778823607e+00
4.416000000000000000e+03	1.475322599125195921e+00
4.417000000000000000e+03	1.475377421536749889e+00
4.418000000000000000e+03	1.475440900118548893e+00
4.419000000000000000e+03	1.476657092038018426e+00
4.420000000000000000e+03	1.476271892462100999e+00
4.421000000000000000e+03	1.477459230480752783e+00
4.422000000000000000e+03	1.476634008917364183e+00
4.423000000000000000e+03	1.475580841537515120e+00
4.424000000000000000e+03	1.475791475013485066e+00
4.425000000000000000e+03	1.475954499553105315e+00
4.426000000000000000e+03	1.475948728772941809e+00
4.427000000000000000e+03	1.475337026075604907e+00
4.428000000000000000e+03	1.474839296286498236e+00
4.429000000000000000e+03	1.475812538361081838e+00
4.430000000000000000e+03	1.475974120205661322e+00
4.431000000000000000e+03	1.476517294888556098e+00
4.432000000000000000e+03	1.477519535133461570e+00
4.433000000000000000e+03	1.477725407715796635e+00
4.434000000000000000e+03	1.478297724838517180e+00
4.435000000000000000e+03	1.478930779422459096e+00
4.436000000000000000e+03	1.480031122930145271e+00
4.437000000000000000e+03	1.479652415481911953e+00
4.438000000000000000e+03	1.479069422415888679e+00
4.439000000000000000e+03	1.478183174852270687e+00
4.440000000000000000e+03	1.478261080384478454e+00
4.441000000000000000e+03	1.476914757372321141e+00
4.442000000000000000e+03	1.477727571758357783e+00
4.443000000000000000e+03	1.477642885559457664e+00
4.444000000000000000e+03	1.477031471401129004e+00
4.445000000000000000e+03	1.476436648235770477e+00
4.446000000000000000e+03	1.476867725513987928e+00
4.447000000000000000e+03	1.477439898367204574e+00
4.448000000000000000e+03	1.477069125741696354e+00
4.449000000000000000e+03	1.475334429224531174e+00
4.450000000000000000e+03	1.474597212058637030e+00
4.451000000000000000e+03	1.475569588516196351e+00
4.452000000000000000e+03	1.476415007810157221e+00
4.453000000000000000e+03	1.476920383882980525e+00
4.454000000000000000e+03	1.477325781189470444e+00
4.455000000000000000e+03	1.476716963882215072e+00
4.456000000000000000e+03	1.476830936790445303e+00
4.457000000000000000e+03	1.477473224622649184e+00
4.458000000000000000e+03	1.477960711276965711e+00
4.459000000000000000e+03	1.477585033488318045e+00
4.460000000000000000e+03	1.477706219871752769e+00
4.461000000000000000e+03	1.477976003844398978e+00
4.462000000000000000e+03	1.478910870230895069e+00
4.463000000000000000e+03	1.477966770596137458e+00
4.464000000000000000e+03	1.476554372151106964e+00
4.465000000000000000e+03	1.476488008179226208e+00
4.466000000000000000e+03	1.476526960945330202e+00
4.467000000000000000e+03	1.477262735416183581e+00
4.468000000000000000e+03	1.477808074141639505e+00
4.469000000000000000e+03	1.477975426766382716e+00
4.470000000000000000e+03	1.479340072005559614e+00
4.471000000000000000e+03	1.480625513286991657e+00
4.472000000000000000e+03	1.481530660155645496e+00
4.473000000000000000e+03	1.481982223703443680e+00
4.474000000000000000e+03	1.481840839589436465e+00
4.475000000000000000e+03	1.482622780301598331e+00
4.476000000000000000e+03	1.483194087537790473e+00
4.477000000000000000e+03	1.483938518178889110e+00
4.478000000000000000e+03	1.483755295908696148e+00
4.479000000000000000e+03	1.484666934905033875e+00
4.480000000000000000e+03	1.484258652208462204e+00
4.481000000000000000e+03	1.483945587384589260e+00
4.482000000000000000e+03	1.485201164878674929e+00
4.483000000000000000e+03	1.485815031618573201e+00
4.484000000000000000e+03	1.487132500729912987e+00
4.485000000000000000e+03	1.487664422391488994e+00
4.486000000000000000e+03	1.488042408492201929e+00
4.487000000000000000e+03	1.487970273740157445e+00
4.488000000000000000e+03	1.486770961352666287e+00
4.489000000000000000e+03	1.487047958800516989e+00
4.490000000000000000e+03	1.486996166048549117e+00
4.491000000000000000e+03	1.487392907184793556e+00
4.492000000000000000e+03	1.486582545380326303e+00
4.493000000000000000e+03	1.485622720369622840e+00
4.494000000000000000e+03	1.485948336640351419e+00
4.495000000000000000e+03	1.484849868636218595e+00
4.496000000000000000e+03	1.484056386363729718e+00
4.497000000000000000e+03	1.484798941501275227e+00
4.498000000000000000e+03	1.483982231838627985e+00
4.499000000000000000e+03	1.483291180914042107e+00
4.500000000000000000e+03	1.482884340912511423e+00
4.501000000000000000e+03	1.482136447803314550e+00
4.502000000000000000e+03	1.480947667089622222e+00
4.503000000000000000e+03	1.481051541132566207e+00
4.504000000000000000e+03	1.480445609215392810e+00
4.505000000000000000e+03	1.480308553186508336e+00
4.506000000000000000e+03	1.479279767352850383e+00
4.507000000000000000e+03	1.479187434870233631e+00
4.508000000000000000e+03	1.479207632600806122e+00
4.509000000000000000e+03	1.479921766646046022e+00
4.510000000000000000e+03	1.480348083030628814e+00
4.511000000000000000e+03	1.480766464592486509e+00
4.512000000000000000e+03	1.479708392049498444e+00
4.513000000000000000e+03	1.479881515454405161e+00
4.514000000000000000e+03	1.480122445526233621e+00
4.515000000000000000e+03	1.480116674746070116e+00
4.516000000000000000e+03	1.480112346660947598e+00
4.517000000000000000e+03	1.479385228360339255e+00
4.518000000000000000e+03	1.478412851902780378e+00
4.519000000000000000e+03	1.477418835019607801e+00
4.520000000000000000e+03	1.475776470985059818e+00
4.521000000000000000e+03	1.473423723912377969e+00
4.522000000000000000e+03	1.473526155260281190e+00
4.523000000000000000e+03	1.474776971860731756e+00
4.524000000000000000e+03	1.473943094127097897e+00
4.525000000000000000e+03	1.474704837108687272e+00
4.526000000000000000e+03	1.476200911866089260e+00
4.527000000000000000e+03	1.476476466618898975e+00
4.528000000000000000e+03	1.477306016267410094e+00
4.529000000000000000e+03	1.477440186906212816e+00
4.530000000000000000e+03	1.477991296411832245e+00
4.531000000000000000e+03	1.478809304500016353e+00
4.532000000000000000e+03	1.479060333437131280e+00
4.533000000000000000e+03	1.479150501877186663e+00
4.534000000000000000e+03	1.479558351765246194e+00
4.535000000000000000e+03	1.479581434885900215e+00
4.536000000000000000e+03	1.478844217720006071e+00
4.537000000000000000e+03	1.479779805454022323e+00
4.538000000000000000e+03	1.481093667827760196e+00
4.539000000000000000e+03	1.481541336098947781e+00
4.540000000000000000e+03	1.481547106879111286e+00
4.541000000000000000e+03	1.482967007338354293e+00
4.542000000000000000e+03	1.483300125623295607e+00
4.543000000000000000e+03	1.485016067104929061e+00
4.544000000000000000e+03	1.486633039706757309e+00
4.545000000000000000e+03	1.487866543966717359e+00
4.546000000000000000e+03	1.489196564524912780e+00
4.547000000000000000e+03	1.489124429772868297e+00
4.548000000000000000e+03	1.489596191051238971e+00
4.549000000000000000e+03	1.492016167712826302e+00
4.550000000000000000e+03	1.492467731260624486e+00
4.551000000000000000e+03	1.491639624307154133e+00
4.552000000000000000e+03	1.491388595370039649e+00
4.553000000000000000e+03	1.492522553672178454e+00
4.554000000000000000e+03	1.493438665023142820e+00
4.555000000000000000e+03	1.494126830557646946e+00
4.556000000000000000e+03	1.494181652969200691e+00
4.557000000000000000e+03	1.494248016941081669e+00
4.558000000000000000e+03	1.495240591129213259e+00
4.559000000000000000e+03	1.496134196437539643e+00
4.560000000000000000e+03	1.497237858143819933e+00
4.561000000000000000e+03	1.498537726375660739e+00
4.562000000000000000e+03	1.498273713183178035e+00
4.563000000000000000e+03	1.498672474092479723e+00
4.564000000000000000e+03	1.500190189275494745e+00
4.565000000000000000e+03	1.501097644456214075e+00
4.566000000000000000e+03	1.501774268430390968e+00
4.567000000000000000e+03	1.502038281622873672e+00
4.568000000000000000e+03	1.503317952124142209e+00
4.569000000000000000e+03	1.503348248720000946e+00
4.570000000000000000e+03	1.502534568716939578e+00
4.571000000000000000e+03	1.501129528016617698e+00
4.572000000000000000e+03	1.501338718797546878e+00
4.573000000000000000e+03	1.501517612982616878e+00
4.574000000000000000e+03	1.501771527309813337e+00
4.575000000000000000e+03	1.501305536811606167e+00
4.576000000000000000e+03	1.501390655819018649e+00
4.577000000000000000e+03	1.501576763479293364e+00
4.578000000000000000e+03	1.501923010289106575e+00
4.579000000000000000e+03	1.501751329579240846e+00
4.580000000000000000e+03	1.502967521498710379e+00
4.581000000000000000e+03	1.504450612000744147e+00
4.582000000000000000e+03	1.504229879659488178e+00
4.583000000000000000e+03	1.504742757746524218e+00
4.584000000000000000e+03	1.505341331918989001e+00
4.585000000000000000e+03	1.505862000559245795e+00
4.586000000000000000e+03	1.505331088784198634e+00
4.587000000000000000e+03	1.504363761759282658e+00
4.588000000000000000e+03	1.504338803135075286e+00
4.589000000000000000e+03	1.503305689216294816e+00
4.590000000000000000e+03	1.503633036721072180e+00
4.591000000000000000e+03	1.502540339497103083e+00
4.592000000000000000e+03	1.502776508675296441e+00
4.593000000000000000e+03	1.502910246505587022e+00
4.594000000000000000e+03	1.502139991623256288e+00
4.595000000000000000e+03	1.501964992714796665e+00
4.596000000000000000e+03	1.502839410179079405e+00
4.597000000000000000e+03	1.501565654727478494e+00
4.598000000000000000e+03	1.501867322260528548e+00
4.599000000000000000e+03	1.500993770413270090e+00
4.600000000000000000e+03	1.498591827439694102e+00
4.601000000000000000e+03	1.497198328299699455e+00
4.602000000000000000e+03	1.495521916662186479e+00
4.603000000000000000e+03	1.494293461834869552e+00
4.604000000000000000e+03	1.494504095310839276e+00
4.605000000000000000e+03	1.494651250205009996e+00
4.606000000000000000e+03	1.494838079212804871e+00
4.607000000000000000e+03	1.494116587422856579e+00
4.608000000000000000e+03	1.492571893842576713e+00
4.609000000000000000e+03	1.490728418119328769e+00
4.610000000000000000e+03	1.489739450668799314e+00
4.611000000000000000e+03	1.488736489076373459e+00
4.612000000000000000e+03	1.488171096889848943e+00
4.613000000000000000e+03	1.486917106360308161e+00
4.614000000000000000e+03	1.485973150995054670e+00
4.615000000000000000e+03	1.484469285684431927e+00
4.616000000000000000e+03	1.482814803011540450e+00
4.617000000000000000e+03	1.483161049821353883e+00
4.618000000000000000e+03	1.482760557678003188e+00
4.619000000000000000e+03	1.482868759806069914e+00
4.620000000000000000e+03	1.482988936302975791e+00
4.621000000000000000e+03	1.484287073300767812e+00
4.622000000000000000e+03	1.484327468761912572e+00
4.623000000000000000e+03	1.483821082802560642e+00
4.624000000000000000e+03	1.484432785499897545e+00
4.625000000000000000e+03	1.483370961949803224e+00
4.626000000000000000e+03	1.482750603082220842e+00
4.627000000000000000e+03	1.482205264356764918e+00
4.628000000000000000e+03	1.481031487671497615e+00
4.629000000000000000e+03	1.479291453182681515e+00
4.630000000000000000e+03	1.478405205619063523e+00
4.631000000000000000e+03	1.476752742719229072e+00
4.632000000000000000e+03	1.475589930516272741e+00
4.633000000000000000e+03	1.475998213212844412e+00
4.634000000000000000e+03	1.476944621159667292e+00
4.635000000000000000e+03	1.478186781589872822e+00
4.636000000000000000e+03	1.478297869108021079e+00
4.637000000000000000e+03	1.477677510240439140e+00
4.638000000000000000e+03	1.476800207386074426e+00
4.639000000000000000e+03	1.476014227127798062e+00
4.640000000000000000e+03	1.476129642731069280e+00
4.641000000000000000e+03	1.475740547878541475e+00
4.642000000000000000e+03	1.474827177648154741e+00
4.643000000000000000e+03	1.473553566466057951e+00
4.644000000000000000e+03	1.472213302773072163e+00
4.645000000000000000e+03	1.470884580640413386e+00
4.646000000000000000e+03	1.469029130548326068e+00
4.647000000000000000e+03	1.467622502883459301e+00
4.648000000000000000e+03	1.466042319005173677e+00
4.649000000000000000e+03	1.463729823124132690e+00
4.650000000000000000e+03	1.461703702208708044e+00
4.651000000000000000e+03	1.459682630725926966e+00
4.652000000000000000e+03	1.458050509826169128e+00
4.653000000000000000e+03	1.455878532442111073e+00
4.654000000000000000e+03	1.453964220392355289e+00
4.655000000000000000e+03	1.452156379236617445e+00
4.656000000000000000e+03	1.451437628567246563e+00
4.657000000000000000e+03	1.450984622324407392e+00
4.658000000000000000e+03	1.449585929482265723e+00
4.659000000000000000e+03	1.448326023903057092e+00
4.660000000000000000e+03	1.447500802339668713e+00
4.661000000000000000e+03	1.445641889779483158e+00
4.662000000000000000e+03	1.444520915732712574e+00
4.663000000000000000e+03	1.443998371588902652e+00
4.664000000000000000e+03	1.443734358396419726e+00
4.665000000000000000e+03	1.442734570733083865e+00
4.666000000000000000e+03	1.441346265295236240e+00
4.667000000000000000e+03	1.440565767278115361e+00
4.668000000000000000e+03	1.438786924292699387e+00
4.669000000000000000e+03	1.438307949539124220e+00
4.670000000000000000e+03	1.437651523295519818e+00
4.671000000000000000e+03	1.437704758742528455e+00
4.672000000000000000e+03	1.436498521418841268e+00
4.673000000000000000e+03	1.434290909467272890e+00
4.674000000000000000e+03	1.432542218808211532e+00
4.675000000000000000e+03	1.431820871287766916e+00
4.676000000000000000e+03	1.430575248389463594e+00
4.677000000000000000e+03	1.429044981759592492e+00
4.678000000000000000e+03	1.428436164452337565e+00
4.679000000000000000e+03	1.426852229566945462e+00
4.680000000000000000e+03	1.425764437506115145e+00
4.681000000000000000e+03	1.424031905031511558e+00
4.682000000000000000e+03	1.424417104607428985e+00
4.683000000000000000e+03	1.424872996240349909e+00
4.684000000000000000e+03	1.425513552838504339e+00
4.685000000000000000e+03	1.425217800355122355e+00
4.686000000000000000e+03	1.425483256242645824e+00
4.687000000000000000e+03	1.426242835181673829e+00
4.688000000000000000e+03	1.427106432433149941e+00
4.689000000000000000e+03	1.427103402773564067e+00
4.690000000000000000e+03	1.427527555115585489e+00
4.691000000000000000e+03	1.428514935601569835e+00
4.692000000000000000e+03	1.428680845531272059e+00
4.693000000000000000e+03	1.429818554840517120e+00
4.694000000000000000e+03	1.430287863537318405e+00
4.695000000000000000e+03	1.431121308462439901e+00
4.696000000000000000e+03	1.431749169344234796e+00
4.697000000000000000e+03	1.434198721254160258e+00
4.698000000000000000e+03	1.434256429055795756e+00
4.699000000000000000e+03	1.435124210122890265e+00
4.700000000000000000e+03	1.436388299517717293e+00
4.701000000000000000e+03	1.438150262971155113e+00
4.702000000000000000e+03	1.439910350921039583e+00
4.703000000000000000e+03	1.440387161632053381e+00
4.704000000000000000e+03	1.439677355671935999e+00
4.705000000000000000e+03	1.440147674255265908e+00
4.706000000000000000e+03	1.440049715261989549e+00
4.707000000000000000e+03	1.442097043794515088e+00
4.708000000000000000e+03	1.442783333825465863e+00
4.709000000000000000e+03	1.444029533801785892e+00
4.710000000000000000e+03	1.444820852031713398e+00
4.711000000000000000e+03	1.445499207239939299e+00
4.712000000000000000e+03	1.446129087894791665e+00
4.713000000000000000e+03	1.446650189343560822e+00
4.714000000000000000e+03	1.447653295205490798e+00
4.715000000000000000e+03	1.448985479806247589e+00
4.716000000000000000e+03	1.450525989570908836e+00
4.717000000000000000e+03	1.450523104180827083e+00
4.718000000000000000e+03	1.450802409940743054e+00
4.719000000000000000e+03	1.450824050366356310e+00
4.720000000000000000e+03	1.451913429391731736e+00
4.721000000000000000e+03	1.451486391659628561e+00
4.722000000000000000e+03	1.451066711672234000e+00
4.723000000000000000e+03	1.449883701738704955e+00
4.724000000000000000e+03	1.448776000486310389e+00
4.725000000000000000e+03	1.449071752969692595e+00
4.726000000000000000e+03	1.449539186162940752e+00
4.727000000000000000e+03	1.448599991691321920e+00
4.728000000000000000e+03	1.448949989508241831e+00
4.729000000000000000e+03	1.449482921056346019e+00
4.730000000000000000e+03	1.449491721496095398e+00
4.731000000000000000e+03	1.449588670602843354e+00
4.732000000000000000e+03	1.449754724802049477e+00
4.733000000000000000e+03	1.448809038202746979e+00
4.734000000000000000e+03	1.447295074026837991e+00
4.735000000000000000e+03	1.445907201397502728e+00
4.736000000000000000e+03	1.446517461399798865e+00
4.737000000000000000e+03	1.446617007357620110e+00
4.738000000000000000e+03	1.446549489229706609e+00
4.739000000000000000e+03	1.447396062679700002e+00
4.740000000000000000e+03	1.447257563955774984e+00
4.741000000000000000e+03	1.447297526608407381e+00
4.742000000000000000e+03	1.448411431449477815e+00
4.743000000000000000e+03	1.448774846330277644e+00
4.744000000000000000e+03	1.449467339949904510e+00
4.745000000000000000e+03	1.450175703214980905e+00
4.746000000000000000e+03	1.450656264933101181e+00
4.747000000000000000e+03	1.450951440338466902e+00
4.748000000000000000e+03	1.451335052949839444e+00
4.749000000000000000e+03	1.452438570386615169e+00
4.750000000000000000e+03	1.455357719532350158e+00
4.751000000000000000e+03	1.457175371014366005e+00
4.752000000000000000e+03	1.458482885529923667e+00
4.753000000000000000e+03	1.460377865466131464e+00
4.754000000000000000e+03	1.460693671410581818e+00
4.755000000000000000e+03	1.462084573699502954e+00
4.756000000000000000e+03	1.462373401246688909e+00
4.757000000000000000e+03	1.462210376707068438e+00
4.758000000000000000e+03	1.462433273090885777e+00
4.759000000000000000e+03	1.462730756808317212e+00
4.760000000000000000e+03	1.462181378536746568e+00
4.761000000000000000e+03	1.462303286267701896e+00
4.762000000000000000e+03	1.461929339713103460e+00
4.763000000000000000e+03	1.463176116767439527e+00
4.764000000000000000e+03	1.462584611800675116e+00
4.765000000000000000e+03	1.462524018608957865e+00
4.766000000000000000e+03	1.462859156666956206e+00
4.767000000000000000e+03	1.462812990425647719e+00
4.768000000000000000e+03	1.462740855673603457e+00
4.769000000000000000e+03	1.463136154114806908e+00
4.770000000000000000e+03	1.464656754687903906e+00
4.771000000000000000e+03	1.465460335825679028e+00
4.772000000000000000e+03	1.466738707901410699e+00
4.773000000000000000e+03	1.468664994320005857e+00
4.774000000000000000e+03	1.470519001717052188e+00
4.775000000000000000e+03	1.470541507759690170e+00
4.776000000000000000e+03	1.471815984558811241e+00
4.777000000000000000e+03	1.473584295870428829e+00
4.778000000000000000e+03	1.473702596863781800e+00
4.779000000000000000e+03	1.474995107350914214e+00
4.780000000000000000e+03	1.475384635011954160e+00
4.781000000000000000e+03	1.475520104076293748e+00
4.782000000000000000e+03	1.476137577553794156e+00
4.783000000000000000e+03	1.476193842660388889e+00
4.784000000000000000e+03	1.475784117268776452e+00
4.785000000000000000e+03	1.476453527767748852e+00
4.786000000000000000e+03	1.476795446492439767e+00
4.787000000000000000e+03	1.476776691456908042e+00
4.788000000000000000e+03	1.477085428195658245e+00
4.789000000000000000e+03	1.477505973800077310e+00
4.790000000000000000e+03	1.477223205572063103e+00
4.791000000000000000e+03	1.476820693655655159e+00
4.792000000000000000e+03	1.476601404009440177e+00
4.793000000000000000e+03	1.474982123095546216e+00
4.794000000000000000e+03	1.474264670851712200e+00
4.795000000000000000e+03	1.473498166976487944e+00
4.796000000000000000e+03	1.473555874778123442e+00
4.797000000000000000e+03	1.471914953438616447e+00
4.798000000000000000e+03	1.471850032161776456e+00
4.799000000000000000e+03	1.471556732259963418e+00
4.800000000000000000e+03	1.471358650230849552e+00
4.801000000000000000e+03	1.471040103165821122e+00
4.802000000000000000e+03	1.470370115588832238e+00
4.803000000000000000e+03	1.470461005376408448e+00
4.804000000000000000e+03	1.469323440336667286e+00
4.805000000000000000e+03	1.468516973808810633e+00
4.806000000000000000e+03	1.469038508066091708e+00
4.807000000000000000e+03	1.467372916641385583e+00
4.808000000000000000e+03	1.466306332197656381e+00
4.809000000000000000e+03	1.466300561417492876e+00
4.810000000000000000e+03	1.466340956878637636e+00
4.811000000000000000e+03	1.466264494041470634e+00
4.812000000000000000e+03	1.466526631730400210e+00
4.813000000000000000e+03	1.466148212821174912e+00
4.814000000000000000e+03	1.466439637219434600e+00
4.815000000000000000e+03	1.466078963459212403e+00
4.816000000000000000e+03	1.465387191187105920e+00
4.817000000000000000e+03	1.464798571610423483e+00
4.818000000000000000e+03	1.464285693523387444e+00
4.819000000000000000e+03	1.463590891591695087e+00
4.820000000000000000e+03	1.462379316296356535e+00
4.821000000000000000e+03	1.461023471496929016e+00
4.822000000000000000e+03	1.460057731436557926e+00
4.823000000000000000e+03	1.459528262356551753e+00
4.824000000000000000e+03	1.460488808714775821e+00
4.825000000000000000e+03	1.460921617227042280e+00
4.826000000000000000e+03	1.460276732543765110e+00
4.827000000000000000e+03	1.460846020006899781e+00
4.828000000000000000e+03	1.460716177453219800e+00
4.829000000000000000e+03	1.461001398262803619e+00
4.830000000000000000e+03	1.461695623116479492e+00
4.831000000000000000e+03	1.462521133218876113e+00
4.832000000000000000e+03	1.463636192215979070e+00
4.833000000000000000e+03	1.463808161464853042e+00
4.834000000000000000e+03	1.464859020532636613e+00
4.835000000000000000e+03	1.464936926064844602e+00
4.836000000000000000e+03	1.465414458123378783e+00
4.837000000000000000e+03	1.465441869329155544e+00
4.838000000000000000e+03	1.465217818789305682e+00
4.839000000000000000e+03	1.464985544887722480e+00
4.840000000000000000e+03	1.464997086448049712e+00
4.841000000000000000e+03	1.465223589569469187e+00
4.842000000000000000e+03	1.465311593966963422e+00
4.843000000000000000e+03	1.466598333673932331e+00
4.844000000000000000e+03	1.466873888426742045e+00
4.845000000000000000e+03	1.467237447577045995e+00
4.846000000000000000e+03	1.467742390841357381e+00
4.847000000000000000e+03	1.468722557852137012e+00
4.848000000000000000e+03	1.468946752661491217e+00
4.849000000000000000e+03	1.469044855924271697e+00
4.850000000000000000e+03	1.467530026131338428e+00
4.851000000000000000e+03	1.467087118753785280e+00
4.852000000000000000e+03	1.466543222723370343e+00
4.853000000000000000e+03	1.464964048731613122e+00
4.854000000000000000e+03	1.464501376432000068e+00
4.855000000000000000e+03	1.463423250427943856e+00
4.856000000000000000e+03	1.463015977617900809e+00
4.857000000000000000e+03	1.462826840298040443e+00
4.858000000000000000e+03	1.462396628636847273e+00
4.859000000000000000e+03	1.462369650239582874e+00
4.860000000000000000e+03	1.461973197642346456e+00
4.861000000000000000e+03	1.461374046391865189e+00
4.862000000000000000e+03	1.461014815326683980e+00
4.863000000000000000e+03	1.460391571069019845e+00
4.864000000000000000e+03	1.459927023265853663e+00
4.865000000000000000e+03	1.458212091670748833e+00
4.866000000000000000e+03	1.458048057244599960e+00
4.867000000000000000e+03	1.457301606830443852e+00
4.868000000000000000e+03	1.456823786232901430e+00
4.869000000000000000e+03	1.456259259663401640e+00
4.870000000000000000e+03	1.454681384097181285e+00
4.871000000000000000e+03	1.454645316721159043e+00
4.872000000000000000e+03	1.453173479240444266e+00
4.873000000000000000e+03	1.451964933604691588e+00
4.874000000000000000e+03	1.451924538143546606e+00
4.875000000000000000e+03	1.452507964018082021e+00
4.876000000000000000e+03	1.451170874254186227e+00
4.877000000000000000e+03	1.449732507298419737e+00
4.878000000000000000e+03	1.449498790701795770e+00
4.879000000000000000e+03	1.448685254968238523e+00
4.880000000000000000e+03	1.447728459617120933e+00
4.881000000000000000e+03	1.447920338057559153e+00
4.882000000000000000e+03	1.447415394793248211e+00
4.883000000000000000e+03	1.447750100042734189e+00
4.884000000000000000e+03	1.447360572381694244e+00
4.885000000000000000e+03	1.447046064862780534e+00
4.886000000000000000e+03	1.448201663590532595e+00
4.887000000000000000e+03	1.449540484588477618e+00
4.888000000000000000e+03	1.449785742745428596e+00
4.889000000000000000e+03	1.449923808660841917e+00
4.890000000000000000e+03	1.449858887384001704e+00
4.891000000000000000e+03	1.450236873484714639e+00
4.892000000000000000e+03	1.450008206320733795e+00
4.893000000000000000e+03	1.450656120663597060e+00
4.894000000000000000e+03	1.450534790010658437e+00
4.895000000000000000e+03	1.451131055871057729e+00
4.896000000000000000e+03	1.450168489739776412e+00
4.897000000000000000e+03	1.449815173724262607e+00
4.898000000000000000e+03	1.448860109607194246e+00
4.899000000000000000e+03	1.448756524103258503e+00
4.900000000000000000e+03	1.449604828787301125e+00
4.901000000000000000e+03	1.450139780108462784e+00
4.902000000000000000e+03	1.449858166036481322e+00
4.903000000000000000e+03	1.449672058376206607e+00
4.904000000000000000e+03	1.451435753063693435e+00
4.905000000000000000e+03	1.452361963279944046e+00
4.906000000000000000e+03	1.452395145265884535e+00
4.907000000000000000e+03	1.453202333141261793e+00
4.908000000000000000e+03	1.454632476735295166e+00
4.909000000000000000e+03	1.455046530212030120e+00
4.910000000000000000e+03	1.455229752482223304e+00
4.911000000000000000e+03	1.455812601278742235e+00
4.912000000000000000e+03	1.456235310925722892e+00
4.913000000000000000e+03	1.456115711506833055e+00
4.914000000000000000e+03	1.455788219732551347e+00
4.915000000000000000e+03	1.456069545265524567e+00
4.916000000000000000e+03	1.456865191580574592e+00
4.917000000000000000e+03	1.457136418248261789e+00
4.918000000000000000e+03	1.457786352364182303e+00
4.919000000000000000e+03	1.458605226069390914e+00
4.920000000000000000e+03	1.458517510210904922e+00
4.921000000000000000e+03	1.459203944511359818e+00
4.922000000000000000e+03	1.460273414345170995e+00
4.923000000000000000e+03	1.460947441468274377e+00
4.924000000000000000e+03	1.460102454982825648e+00
4.925000000000000000e+03	1.459643677959822750e+00
4.926000000000000000e+03	1.458846588949731737e+00
4.927000000000000000e+03	1.459392504753204145e+00
4.928000000000000000e+03	1.458939931318877337e+00
4.929000000000000000e+03	1.458763345445872606e+00
4.930000000000000000e+03	1.458304568422869707e+00
4.931000000000000000e+03	1.457726624789489556e+00
4.932000000000000000e+03	1.457707869753958274e+00
4.933000000000000000e+03	1.458628741998557743e+00
4.934000000000000000e+03	1.458993743843902458e+00
4.935000000000000000e+03	1.459223132355403907e+00
4.936000000000000000e+03	1.458459946678773544e+00
4.937000000000000000e+03	1.458406566962260786e+00
4.938000000000000000e+03	1.459930341464447778e+00
4.939000000000000000e+03	1.459845222457035074e+00
4.940000000000000000e+03	1.460334296075896487e+00
4.941000000000000000e+03	1.460870978631107153e+00
4.942000000000000000e+03	1.461113351397976601e+00
4.943000000000000000e+03	1.459747696272271078e+00
4.944000000000000000e+03	1.459659691874776843e+00
4.945000000000000000e+03	1.459111034950726804e+00
4.946000000000000000e+03	1.459318783036614775e+00
4.947000000000000000e+03	1.459382261618413779e+00
4.948000000000000000e+03	1.459764575804249453e+00
4.949000000000000000e+03	1.458898814510211972e+00
4.950000000000000000e+03	1.459370575788582869e+00
4.951000000000000000e+03	1.459612948555452094e+00
4.952000000000000000e+03	1.459617276640574612e+00
4.953000000000000000e+03	1.461596077158658025e+00
4.954000000000000000e+03	1.462494443360619512e+00
4.955000000000000000e+03	1.464071741848823383e+00
4.956000000000000000e+03	1.464262610402732978e+00
4.957000000000000000e+03	1.464284972175866839e+00
4.958000000000000000e+03	1.464457229963748830e+00
4.959000000000000000e+03	1.464258715126122601e+00
4.960000000000000000e+03	1.464240104360094996e+00
4.961000000000000000e+03	1.464622851354442812e+00
4.962000000000000000e+03	1.464205479679113742e+00
4.963000000000000000e+03	1.463912468316309390e+00
4.964000000000000000e+03	1.464426067750865812e+00
4.965000000000000000e+03	1.465285192647715284e+00
4.966000000000000000e+03	1.465134719554950449e+00
4.967000000000000000e+03	1.465549350109701887e+00
4.968000000000000000e+03	1.467280872697776850e+00
4.969000000000000000e+03	1.468096428204391568e+00
4.970000000000000000e+03	1.468387564063642792e+00
4.971000000000000000e+03	1.467705169309302171e+00
4.972000000000000000e+03	1.468517695156331015e+00
4.973000000000000000e+03	1.469330942350880020e+00
4.974000000000000000e+03	1.468859181072509346e+00
4.975000000000000000e+03	1.469902249587072163e+00
4.976000000000000000e+03	1.470694000625512032e+00
4.977000000000000000e+03	1.472115055240787562e+00
4.978000000000000000e+03	1.472657508576161733e+00
4.979000000000000000e+03	1.474013497645093373e+00
4.980000000000000000e+03	1.475329524061392172e+00
4.981000000000000000e+03	1.475564683353057127e+00
4.982000000000000000e+03	1.475215551153161941e+00
4.983000000000000000e+03	1.473754389615749893e+00
4.984000000000000000e+03	1.473314079089270479e+00
4.985000000000000000e+03	1.472739453654484443e+00
4.986000000000000000e+03	1.471064484712012455e+00
4.987000000000000000e+03	1.469927641019791675e+00
4.988000000000000000e+03	1.468046078147464462e+00
4.989000000000000000e+03	1.468246612758147940e+00
4.990000000000000000e+03	1.467919120983866232e+00
4.991000000000000000e+03	1.466846765759973525e+00
4.992000000000000000e+03	1.466274304367748638e+00
4.993000000000000000e+03	1.465162996377751936e+00
4.994000000000000000e+03	1.465176124902623833e+00
4.995000000000000000e+03	1.465434367314943032e+00
4.996000000000000000e+03	1.465886507940757699e+00
4.997000000000000000e+03	1.467185366286069881e+00
4.998000000000000000e+03	1.468214007850223712e+00

